Numerical benchmarking of fluid-rigid body interactions

We propose a fluid-rigid body interaction benchmark problem, consisting of a solid spherical obstacle in a Newtonian fluid, whose centre of mass is fixed but is free to rotate. A number of different problems are defined for both two and three spatial dimensions. The geometry is chosen specifically, such that the fluid-solid partition does not change over time and classical fluid solvers are able to solve the fluid-structure interaction problem. We summarise the different approaches used to handle the fluid-solid coupling and numerical methods used to solve the arising problems. The results obtained by the described methods are presented and we give reference intervals for the relevant quantities of interest.

==> Rot2D2-Functionals-sample.txt <==
Time	Drag	Lift	Torque	pDiff	AngVel
28.0443000000	3.2173415773	0.9674936586	-0.0103370000	2.4818131276	0.0023778207
28.0463000000	3.2188998760	0.9667909180	-0.0097807000	2.4846013830	0.0023522740
28.0483000000	3.2203145597	0.9646482958	-0.0092105000	2.4872529447	0.0023281633
28.0503000000	3.2215775759	0.9610713807	-0.0086273000	2.4897527443	0.0023055230
28.0523000000	3.2226817939	0.9560678415	-0.0080318000	2.4920867358	0.0022843854
28.0543000000	3.2236210470	0.9496473849	-0.0074249000	2.4942419721	0.0022647802
28.0563000000	3.2243901678	0.9418217107	-0.0068076000	2.4962066713	0.0022467352
28.0583000000	3.2249850168	0.9326044644	-0.0061808000	2.4979702743	0.0022302757
28.0603000000	3.2254025037	0.9220111888	-0.0055455000	2.4995234915	0.0022154245
28.0623000000	3.2256406017	0.9100592736	-0.0049025000	2.5008583409	0.0022022021
28.0643000000	3.2256983551	0.8967679052	-0.0042527000	2.5019681758	0.0021906267
28.0663000000	3.2255758794	0.8821580152	-0.0035973000	2.5028477039	0.0021807141
28.0683000000	3.2252743542	0.8662522296	-0.0029371000	2.5034929971	0.0021724773
28.0703000000	3.2247960105	0.8490748183	-0.0022730000	2.5039014932	0.0021659274
28.0723000000	3.2241441103	0.8306516452	-0.0016061000	2.5040719896	0.0021610727
28.0743000000	3.2233229204	0.8110101192	-0.0009373200	2.5040046291	0.0021579191
28.0763000000	3.2223376807	0.7901791466	-0.0002675700	2.5037008797	0.0021564702
28.0783000000	3.2211945661	0.7681890850	0.0004021900	2.5031635071	0.0021567270
28.0803000000	3.2199006436	0.7450716976	0.0010710000	2.5023965423	0.0021586882
28.0823000000	3.2184638252	0.7208601104	0.0017379000	2.5014052435	0.0021623500
28.0843000000	3.2168928150	0.6955887693	0.0024020000	2.5001960532	0.0021677063
28.0863000000	3.2151970540	0.6692933998	0.0030623000	2.4987765512	0.0021747486
28.0883000000	3.2133866598	0.6420109668	0.0037180000	2.4971554041	0.0021834661
28.0903000000	3.2114723644	0.6137796365	0.0043680000	2.4953423107	0.0021938455
28.0923000000	3.2094654487	0.5846387382	0.0050116000	2.4933479449	0.0022058714
28.0943000000	3.2073776750	0.5546287277	0.0056478000	2.4911838956	0.0022195261
28.0963000000	3.2052212177	0.5237911499	0.0062758000	2.4888626043	0.0022347895
28.0983000000	3.2030085922	0.4921686025	0.0068947000	2.4863972999	0.0022516395
28.1003000000	3.2007525839	0.4598046992	0.0075036000	2.4838019322	0.0022700517
28.1023000000	3.1984661753	0.4267440320	0.0081018000	2.4810911027	0.0022899996
28.1043000000	3.1961624737	0.3930321334	0.0086883000	2.4782799941	0.0023114546
28.1063000000	3.1938546387	0.3587154368	0.0092625000	2.4753842973	0.0023343860
28.1083000000	3.1915558106	0.3238412364	0.0098234000	2.4724201380	0.0023587612
28.1103000000	3.1892790394	0.2884576444	0.0103700000	2.4694040005	0.0023845456
28.1123000000	3.1870372145	0.2526135472	0.0109030000	2.4663526503	0.0024117024
28.1143000000	3.1848429967	0.2163585591	0.0114200000	2.4632830555	0.0024401933
28.1163000000	3.1827087514	0.1797429735	0.0119200000	2.4602123069	0.0024699780
28.1183000000	3.1806464838	0.1428177123	0.0124040000	2.4571575360	0.0025010143
28.1203000000	3.1786677765	0.1056342714	0.0128710000	2.4541358329	0.0025332584
28.1223000000	3.1767837300	0.0682446651	0.0133190000	2.4511641625	0.0025666648
28.1243000000	3.1750049044	0.0307013657	0.0137480000	2.4482592802	0.0026011862
28.1263000000	3.1733412663	-0.0069427578	0.0141580000	2.4454376465	0.0026367740
28.1283000000	3.1718021366	-0.0446345054	0.0145480000	2.4427153417	0.0026733779
28.1303000000	3.1703961432	-0.0823204142	0.0149170000	2.4401079806	0.0027109461
28.1323000000	3.1691311760	-0.1199468290	0.0152660000	2.4376306271	0.0027494256
28.1343000000	3.1680143464	-0.1574599765	0.0155920000	2.4352977095	0.0027887618
28.1363000000	3.1670519498	-0.1948060408	0.0158970000	2.4331229370	0.0028288991
28.1383000000	3.1662494326	-0.2319312431	0.0161790000	2.4311192181	0.0028697805
28.1403000000	3.1656113630	-0.2687819225	0.0164380000	2.4292985805	0.0029113481
28.1423000000	3.1651414052	-0.3053046192	0.0166740000	2.4276720937	0.0029535426
28.1443000000	3.1648422997	-0.3414461602	0.0168860000	2.4262497957	0.0029963040
28.1463000000	3.1647158454	-0.3771537459	0.0170740000	2.4250406222	0.0030395714
28.1483000000	3.1647628886	-0.4123750386	0.0172370000	2.4240523415	0.0030832830
28.1503000000	3.1649833149	-0.4470582526	0.0173760000	2.4232914942	0.0031273761
28.1523000000	3.1653760464	-0.4811522438	0.0174900000	2.4227633382	0.0031717878
28.1543000000	3.1659390434	-0.5146066016	0.0175780000	2.4224718014	0.0032164543
28.1563000000	3.1666693111	-0.5473717398	0.0176420000	2.4224194403	0.0032613113
28.1583000000	3.1675629111	-0.5793989879	0.0176800000	2.4226074077	0.0033062943
28.1603000000	3.1686149776	-0.6106406820	0.0176920000	2.4230354278	0.0033513385
28.1623000000	3.1698197384	-0.6410502548	0.0176790000	2.4237017808	0.0033963789
28.1643000000	3.1711705417	-0.6705823244	0.0176410000	2.4246032970	0.0034413502
28.1663000000	3.1726598870	-0.6991927818	0.0175770000	2.4257353605	0.0034861874
28.1683000000	3.1742794612	-0.7268388762	0.0174870000	2.4270919236	0.0035308256
28.1703000000	3.1760201795	-0.7534792983	0.0173720000	2.4286655309	0.0035751998
28.1723000000	3.1778722318	-0.7790742609	0.0172320000	2.4304473550	0.0036192457
28.1743000000	3.1798251327	-0.8035855762	0.0170660000	2.4324272419	0.0036628992
28.1763000000	3.1818677769	-0.8269767300	0.0168760000	2.4345937672	0.0037060967
28.1783000000	3.1839884984	-0.8492129518	0.0166610000	2.4369343026	0.0037487752
28.1803000000	3.1861751348	-0.8702612810	0.0164220000	2.4394350926	0.0037908727
28.1823000000	3.1884150939	-0.8900906287	0.0161590000	2.4420813393	0.0038323277
28.1843000000	3.1906954254	-0.9086718347	0.0158720000	2.4448572980	0.0038730796
28.1863000000	3.1930028948	-0.9259777186	0.0155630000	2.4477463785	0.0039130692
28.1883000000	3.1953240602	-0.9419831273	0.0152300000	2.4507312553	0.0039522380
28.1903000000	3.1976453520	-0.9566649752	0.0148750000	2.4537939831	0.0039905288
28.1923000000	3.1999531532	-0.9700022795	0.0144990000	2.4569161176	0.0040278859
28.1943000000	3.2022338822	-0.9819761898	0.0141010000	2.4600788403	0.0040642549
28.1963000000	3.2044740755	-0.9925700113	0.0136830000	2.4632630860	0.0040995827
28.1983000000	3.2066604705	-1.0017692222	0.0132450000	2.4664496721	0.0041338180
28.2003000000	3.2087800884	-1.0095614853	0.0127880000	2.4696194280	0.0041669110
28.2023000000	3.2108203151	-1.0159366534	0.0123130000	2.4727533239	0.0041988136
28.2043000000	3.2127689805	-1.0208867687	0.0118190000	2.4758325970	0.0042294798
28.2063000000	3.2146144360	-1.0244060576	0.0113080000	2.4788388750	0.0042588650
28.2083000000	3.2163456281	-1.0264909192	0.0107810000	2.4817542953	0.0042869270
28.2103000000	3.2179521688	-1.0271399088	0.0102390000	2.4845616180	0.0043136252
28.2123000000	3.2194244015	-1.0263537172	0.0096818000	2.4872443337	0.0043389212
28.2143000000	3.2207534628	-1.0241351452	0.0091108000	2.4897867633	0.0043627790
28.2163000000	3.2219313379	-1.0204890737	0.0085268000	2.4921741506	0.0043851642
28.2183000000	3.2229509115	-1.0154224316	0.0079307000	2.4943927463	0.0044060452
28.2203000000	3.2238060122	-1.0089441587	0.0073233000	2.4964298829	0.0044253922
28.2223000000	3.2244914501	-1.0010651676	0.0067056000	2.4982740410	0.0044431778
28.2243000000	3.2250030489	-0.9917983025	0.0060785000	2.4999149061	0.0044593772
28.2263000000	3.2253376696	-0.9811582964	0.0054429000	2.5013434153	0.0044739675
28.2283000000	3.2254932292	-0.9691617274	0.0047998000	2.5025517962	0.0044869286
28.2303000000	3.2254687106	-0.9558269737	0.0041500000	2.5035335950	0.0044982424
28.2323000000	3.2252641664	-0.9411741683	0.0034946000	2.5042836965	0.0045078935
28.2343000000	3.2248807161	-0.9252251538	0.0028345000	2.5047983355	0.0045158688
28.2363000000	3.2243205357	-0.9080034371	0.0021706000	2.5050750998	0.0045221577
28.2383000000	3.2235868411	-0.8895341447	0.0015039000	2.5051129255	0.0045267519
28.2403000000	3.2226838652	-0.8698439795	0.0008354100	2.5049120848	0.0045296456
28.2423000000	3.2216168286	-0.8489611768	0.0001660000	2.5044741678	0.0045308355
28.2443000000	3.2203919046	-0.8269154636	-0.0005033500	2.5038020569	0.0045303206
28.2463000000	3.2190161789	-0.8037380173	-0.0011717000	2.5028998967	0.0045281025
28.2483000000	3.2174976034	-0.7794614264	-0.0018381000	2.5017730576	0.0045241849
28.2503000000	3.2158449463	-0.7541196522	-0.0025016000	2.5004280953	0.0045185742
28.2523000000	3.2140677370	-0.7277479915	-0.0031613000	2.4988727058	0.0045112790
28.2543000000	3.2121762077	-0.7003830400	-0.0038163000	2.4971156766	0.0045023103
28.2563000000	3.2101812308	-0.6720626571	-0.0044657000	2.4951668343	0.0044916813
28.2583000000	3.2080942538	-0.6428259307	-0.0051085000	2.4930369888	0.0044794077
28.2603000000	3.2059272316	-0.6127131424	-0.0057440000	2.4907378752	0.0044655073
28.2623000000	3.2036925556	-0.5817657328	-0.0063711000	2.4882820920	0.0044500002
28.2643000000	3.2014029827	-0.5500262671	-0.0069891000	2.4856830382	0.0044329088
28.2663000000	3.1990715609	-0.5175383987	-0.0075970000	2.4829548464	0.0044142576
28.2683000000	3.1967115557	-0.4843468338	-0.0081942000	2.4801123155	0.0043940731
28.2703000000	3.1943363751	-0.4504972935	-0.0087797000	2.4771708395	0.0043723842
28.2723000000	3.1919594939	-0.4160364751	-0.0093527000	2.4741463357	0.0043492216
28.2743000000	3.1895943796	-0.3810120109	-0.0099125000	2.4710551704	0.0043246183
28.2763000000	3.1872544177	-0.3454724259	-0.0104580000	2.4679140825	0.0042986089
28.2783000000	3.1849528381	-0.3094670924	-0.0109890000	2.4647401054	0.0042712304
28.2803000000	3.1827026435	-0.2730461823	-0.0115050000	2.4615504874	0.0042425213
28.2823000000	3.1805165383	-0.2362606167	-0.0120040000	2.4583626105	0.0042125222
28.2843000000	3.1784068602	-0.1991620124	-0.0124860000	2.4551939067	0.0041812753
28.2863000000	3.1763855140	-0.1618026251	-0.0129510000	2.4520617739	0.0041488249
28.2883000000	3.1744639070	-0.1242352898	-0.0133970000	2.4489834900	0.0041152165
28.2903000000	3.1726528882	-0.0865133571	-0.0138250000	2.4459761259	0.0040804978
28.2923000000	3.1709626902	-0.0486906276	-0.0142330000	2.4430564580	0.0040447176
28.2943000000	3.1694028738	-0.0108212807	-0.0146210000	2.4402408794	0.0040079265
28.2963000000	3.1679822768	0.0270401978	-0.0149880000	2.4375453116	0.0039701766
28.2983000000	3.1667089659	0.0648390925	-0.0153340000	2.4349851158	0.0039315212
28.3003000000	3.1655901930	0.1025205384	-0.0156580000	2.4325750052	0.0038920151
28.3023000000	3.1646323553	0.1400296033	-0.0159600000	2.4303289576	0.0038517145
28.3043000000	3.1638409595	0.1773113739	-0.0162390000	2.4282601304	0.0038106764
28.3063000000	3.1632205908	0.2143110435	-0.0164960000	2.4263807771	0.0037689594
28.3083000000	3.1627748858	0.2509740031	-0.0167280000	2.4247021668	0.0037266229
28.3103000000	3.1625065112	0.2872459344	-0.0169370000	2.4232345070	0.0036837272
28.3123000000	3.1624171462	0.3230729040	-0.0171220000	2.4219868706	0.0036403338
28.3143000000	3.1625074706	0.3584014599	-0.0172820000	2.4209671272	0.0035965048
28.3163000000	3.1627771574	0.3931787291	-0.0174170000	2.4201818807	0.0035523031
28.3183000000	3.1632248713	0.4273525158	-0.0175270000	2.4196364124	0.0035077921
28.3203000000	3.1638482718	0.4608714002	-0.0176120000	2.4193346313	0.0034630361
28.3223000000	3.1646440217	0.4936848374	-0.0176710000	2.4192790323	0.0034180995
28.3243000000	3.1656078014	0.5257432561	-0.0177050000	2.4194706625	0.0033730473
28.3263000000	3.1667343282	0.5569981564	-0.0177130000	2.4199090963	0.0033279446
28.3283000000	3.1680173810	0.5874022066	-0.0176960000	2.4205924208	0.0032828569
28.3303000000	3.1694498309	0.6169093386	-0.0176530000	2.4215172301	0.0032378496
28.3323000000	3.1710236764	0.6454748407	-0.0175840000	2.4226786314	0.0031929881
28.3343000000	3.1727300846	0.6730554487	-0.0174900000	2.4240702609	0.0031483377
28.3363000000	3.1745594375	0.6996094336	-0.0173700000	2.4256843113	0.0031039635
28.3383000000	3.1765013829	0.7250966865	-0.0172240000	2.4275115705	0.0030599303
28.3403000000	3.1785448904	0.7494787991	-0.0170540000	2.4295414709	0.0030163022
28.3423000000	3.1806783129	0.7727191408	-0.0168590000	2.4317621501	0.0029731431
28.3443000000	3.1828894511	0.7947829310	-0.0166390000	2.4341605224	0.0029305161
28.3463000000	3.1851656234	0.8156373060	-0.0163940000	2.4367223600	0.0028884836
28.3483000000	3.1874937385	0.8352513819	-0.0161260000	2.4394323841	0.0028471070
28.3503000000	3.1898603723	0.8535963104	-0.0158340000	2.4422743654	0.0028064470
28.3523000000	3.1922518473	0.8706453301	-0.0155190000	2.4452312317	0.0027665630
28.3543000000	3.1946543139	0.8863738110	-0.0151810000	2.4482851834	0.0027275134
28.3563000000	3.1970538349	0.9007592926	-0.0148210000	2.4514178151	0.0026893553
28.3583000000	3.1994364697	0.9137815166	-0.0144390000	2.4546102414	0.0026521446
28.3603000000	3.2017883608	0.9254224517	-0.0140360000	2.4578432275	0.0026159355
28.3623000000	3.2040958193	0.9356663127	-0.0136130000	2.4610973212	0.0025807809
28.3643000000	3.2063454100	0.9444995729	-0.0131700000	2.4643529863	0.0025467320
28.3663000000	3.2085240359	0.9519109699	-0.0127080000	2.4675907369	0.0025138383
28.3683000000	3.2106190202	0.9578915052	-0.0122270000	2.4707912684	0.0024821477
28.3703000000	3.2126181863	0.9624344376	-0.0117290000	2.4739355873	0.0024517062
28.3723000000	3.2145099338	0.9655352702	-0.0112130000	2.4770051365	0.0024225576
28.3743000000	3.2162833118	0.9671917330	-0.0106820000	2.4799819158	0.0023947442
28.3763000000	3.2179280873	0.9674037587	-0.0101350000	2.4828485960	0.0023683059
28.3783000000	3.2194348084	0.9661734550	-0.0095736000	2.4855886261	0.0023432807
28.3803000000	3.2207948630	0.9635050714	-0.0089985000	2.4881863335	0.0023197043
28.3823000000	3.2220005307	0.9594049628	-0.0084107000	2.4906270147	0.0022976105
28.3843000000	3.2230450291	0.9538815491	-0.0078109000	2.4928970174	0.0022770304
28.3863000000	3.2239225535	0.9469452717	-0.0072001000	2.4949838139	0.0022579933
28.3883000000	3.2246283100	0.9386085481	-0.0065793000	2.4968760638	0.0022405258
28.3903000000	3.2251585408	0.9288857242	-0.0059492000	2.4985636676	0.0022246524
28.3923000000	3.2255105436	0.9177930246	-0.0053109000	2.5000378105	0.0022103951
28.3943000000	3.2256826833	0.9053485025	-0.0046654000	2.5012909966	0.0021977737
28.3963000000	3.2256743966	0.8915719892	-0.0040134000	2.5023170731	0.0021868052
28.3983000000	3.2254861896	0.8764850422	-0.0033561000	2.5031112465	0.0021775046
28.4003000000	3.2251196288	0.8601108953	-0.0026944000	2.5036700888	0.0021698842
28.4023000000	3.2245773251	0.8424744074	-0.0020292000	2.5039915366	0.0021639539
28.4043000000	3.2238629117	0.8236020135	-0.0013615000	2.5040748819	0.0021597213
28.4063000000	3.2229810155	0.8035216763	-0.0006922300	2.5039207551	0.0021571914
28.4083000000	3.2219372234	0.7822628385	-0.0000223600	2.5035311028	0.0021563668
28.4103000000	3.2207380420	0.7598563773	0.0006471600	2.5029091579	0.0021572478
28.4123000000	3.2193908536	0.7363345598	0.0013154000	2.5020594053	0.0021598320
28.4143000000	3.2179038661	0.7117309999	0.0019814000	2.5009875418	0.0021641149
28.4163000000	3.2162860603	0.6860806167	0.0026442000	2.4997004320	0.0021700895
28.4183000000	3.2145471317	0.6594195937	0.0033029000	2.4982060594	0.0021777463
28.4203000000	3.2126974303	0.6317853400	0.0039566000	2.4965134751	0.0021870738
28.4223000000	3.2107478968	0.6032164520	0.0046044000	2.4946327414	0.0021980578
28.4243000000	3.2087099962	0.5737526755	0.0052454000	2.4925748744	0.0022106821
28.4263000000	3.2065956497	0.5434348692	0.0058787000	2.4903517824	0.0022249280
28.4283000000	3.2044171649	0.5123049677	0.0065034000	2.4879762027	0.0022407749
28.4303000000	3.2021871644	0.4804059449	0.0071188000	2.4854616360	0.0022581996
28.4323000000	3.1999185140	0.4477817769	0.0077238000	2.4828222788	0.0022771771
28.4343000000	3.1976242504	0.4144774044	0.0083178000	2.4800729535	0.0022976801
28.4363000000	3.1953175084	0.3805386944	0.0088999000	2.4772290375	0.0023196792
28.4383000000	3.1930114489	0.3460124002	0.0094694000	2.4743063894	0.0023431430
28.4403000000	3.1907191873	0.3109461202	0.0100250000	2.4713212751	0.0023680381
28.4423000000	3.1884537228	0.2753882553	0.0105670000	2.4682902908	0.0023943292
28.4443000000	3.1862278690	0.2393879639	0.0110940000	2.4652302855	0.0024219790
28.4463000000	3.1840541862	0.2029951146	0.0116050000	2.4621582814	0.0024509482
28.4483000000	3.1819449153	0.1662602369	0.0120990000	2.4590913939	0.0024811960
28.4503000000	3.1799119141	0.1292344692	0.0125770000	2.4560467488	0.0025126796
28.4523000000	3.1779665954	0.0919695039	0.0130370000	2.4530414004	0.0025453544
28.4543000000	3.1761198684	0.0545175299	0.0134780000	2.4500922465	0.0025791745
28.4563000000	3.1743820822	0.0169311723	0.0139010000	2.4472159445	0.0026140920
28.4583000000	3.1727629727	-0.0207365714	0.0143030000	2.4444288257	0.0026500576
28.4603000000	3.1712716127	-0.0584323966	0.0146860000	2.4417468099	0.0026870206
28.4623000000	3.1699163647	-0.0961027618	0.0150470000	2.4391853202	0.0027249286
28.4643000000	3.1687048383	-0.1336939598	0.0153880000	2.4367591974	0.0027637281
28.4663000000	3.1676438504	-0.1711521927	0.0157070000	2.4344826165	0.0028033641
28.4683000000	3.1667393893	-0.2084236491	0.0160030000	2.4323690028	0.0028437804
28.4703000000	3.1659965830	-0.2454545835	0.0162770000	2.4304309516	0.0028849198
28.4723000000	3.1654196715	-0.2821913991	0.0165270000	2.4286801486	0.0029267237
28.4743000000	3.1650119832	-0.3185807309	0.0167540000	2.4271272943	0.0029691327
28.4763000000	3.1647759155	-0.3545695325	0.0169570000	2.4257820309	0.0030120865
28.4783000000	3.1647129199	-0.3901051631	0.0171360000	2.4246528743	0.0030555237
28.4803000000	3.1648234917	-0.4251354765	0.0172910000	2.4237471501	0.0030993822
28.4823000000	3.1651071637	-0.4596089113	0.0174200000	2.4230709353	0.0031435993
28.4843000000	3.1655625057	-0.4934745814	0.0175250000	2.4226290063	0.0031881117
28.4863000000	3.1661871274	-0.5266823673	0.0176040000	2.4224247932	0.0032328553
28.4883000000	3.1669776869	-0.5591830074	0.0176590000	2.4224603421	0.0032777660
28.4903000000	3.1679299042	-0.5909281891	0.0176870000	2.4227362854	0.0033227790
28.4923000000	3.1690385790	-0.6218706396	0.0176910000	2.4232518199	0.0033678293
28.4943000000	3.1702976139	-0.6519642152	0.0176680000	2.4240046954	0.0034128519
28.4963000000	3.1717000425	-0.6811639899	0.0176200000	2.4249912117	0.0034577817
28.4983000000	3.1732380625	-0.7094263420	0.0175470000	2.4262062267	0.0035025536
28.5003000000	3.1749030731	-0.7367090389	0.0174480000	2.4276431740	0.0035471027
28.5023000000	3.1766857187	-0.7629713193	0.0173230000	2.4292940915	0.0035913642
28.5043000000	3.1785759358	-0.7881739725	0.0171740000	2.4311496602	0.0036352738
28.5063000000	3.1805630053	-0.8122794149	0.0169990000	2.4331992540	0.0036787677
28.5083000000	3.1826356098	-0.8352517626	0.0168000000	2.4354309997	0.0037217826
28.5103000000	3.1847818938	-0.8570569002	0.0165760000	2.4378318470	0.0037642556
28.5123000000	3.1869895297	-0.8776625454	0.0163280000	2.4403876484	0.0038061250
28.5143000000	3.1892457858	-0.8970383087	0.0160570000	2.4430832481	0.0038473296
28.5163000000	3.1915375989	-0.9151557490	0.0157620000	2.4459025795	0.0038878093
28.5183000000	3.1938516496	-0.9319884229	0.0154430000	2.4488287704	0.0039275051
28.5203000000	3.1961744401	-0.9475119295	0.0151030000	2.4518442546	0.0039663591
28.5223000000	3.1984923736	-0.9617039492	0.0147400000	2.4549308898	0.0040043146
28.5243000000	3.2007918368	-0.9745442766	0.0143560000	2.4580700803	0.0040413163
28.5263000000	3.2030592816	-0.9860148479	0.0139510000	2.4612429023	0.0040773102
28.5283000000	3.2052813084	-0.9960997621	0.0135250000	2.4644302325	0.0041122439
28.5303000000	3.2074447490	-1.0047852961	0.0130800000	2.4676128778	0.0041460668
28.5323000000	3.2095367487	-1.0120599137	0.0126160000	2.4707717043	0.0041787296
28.5343000000	3.2115448468	-1.0179142695	0.0121340000	2.4738877652	0.0042101849
28.5363000000	3.2134570554	-1.0223412064	0.0116340000	2.4769424268	0.0042403872
28.5383000000	3.2152619353	-1.0253357475	0.0111170000	2.4799174897	0.0042692929
28.5403000000	3.2169486685	-1.0268950832	0.0105850000	2.4827953063	0.0042968603
28.5423000000	3.2185071275	-1.0270185534	0.0100370000	2.4855588922	0.0043230496
28.5443000000	3.2199279392	-1.0257076242	0.0094744000	2.4881920305	0.0043478233
28.5463000000	3.2212025443	-1.0229658614	0.0088985000	2.4906793698	0.0043711458
28.5483000000	3.2223232520	-1.0187988997	0.0083100000	2.4930065130	0.0043929841
28.5503000000	3.2232832877	-1.0132144082	0.0077096000	2.4951600987	0.0044133068
28.5523000000	3.2240768350	-1.0062220536	0.0070984000	2.4971278724	0.0044320854
28.5543000000	3.2246990718	-0.9978334604	0.0064771000	2.4988987496	0.0044492932
28.5563000000	3.2251461990	-0.9880621690	0.0058468000	2.5004628689	0.0044649061
28.5583000000	3.2254154626	-0.9769235932	0.0052083000	2.5018116361	0.0044789023
28.5603000000	3.2255051687	-0.9644349751	0.0045627000	2.5029377583	0.0044912623
28.5623000000	3.2254146917	-0.9506153404	0.0039107000	2.5038352700	0.0045019692
28.5643000000	3.2251444755	-0.9354854532	0.0032535000	2.5044995492	0.0045110083
28.5663000000	3.2246960279	-0.9190677705	0.0025919000	2.5049273261	0.0045183674
28.5683000000	3.2240719077	-0.9013863973	0.0019269000	2.5051166829	0.0045240368
28.5703000000	3.2232757061	-0.8824670420	0.0012594000	2.5050670465	0.0045280091
28.5723000000	3.2223120212	-0.8623369733	0.0005904400	2.5047791741	0.0045302794
28.5743000000	3.2211864269	-0.8410249775	-0.0000790600	2.5042551320	0.0045308453
28.5763000000	3.2199054352	-0.8185613170	-0.0007481500	2.5034982684	0.0045297067
28.5783000000	3.2184764545	-0.7949776903	-0.0014159000	2.5025131811	0.0045268659
28.5803000000	3.2169077416	-0.7703071928	-0.0020814000	2.5013056793	0.0045223278
28.5823000000	3.2152083499	-0.7445842787	-0.0027436000	2.4998827414	0.0045160994
28.5843000000	3.2133880730	-0.7178447247	-0.0034017000	2.4982524690	0.0045081902
28.5863000000	3.2114573849	-0.6901255930	-0.0040547000	2.4964240361	0.0044986121
28.5883000000	3.2094273762	-0.6614651968	-0.0047018000	2.4944076358	0.0044873791
28.5903000000	3.2073096881	-0.6319030650	-0.0053420000	2.4922144236	0.0044745079
28.5923000000	3.2051164436	-0.6014799072	-0.0059745000	2.4898564579	0.0044600169
28.5943000000	3.2028601763	-0.5702375800	-0.0065984000	2.4873466377	0.0044439272
28.5963000000	3.2005537581	-0.5382190509	-0.0072128000	2.4846986383	0.0044262619
28.5983000000	3.1982103255	-0.5054683631	-0.0078169000	2.4819268443	0.0044070462
28.6003000000	3.1958432047	-0.4720305986	-0.0084099000	2.4790462806	0.0043863077
28.6023000000	3.1934658369	-0.4379518404	-0.0089909000	2.4760725414	0.0043640756
28.6043000000	3.1910917030	-0.4032791328	-0.0095592000	2.4730217168	0.0043403818
28.6063000000	3.1887342490	-0.3680604402	-0.0101140000	2.4699103187	0.0043152596
28.6083000000	3.1864068118	-0.3323446029	-0.0106540000	2.4667552027	0.0042887448
28.6103000000	3.1841225465	-0.2961812916	-0.0111800000	2.4635734903	0.0042608746
28.6123000000	3.1818943547	-0.2596209585	-0.0116890000	2.4603824885	0.0042316885
28.6143000000	3.1797348145	-0.2227147857	-0.0121820000	2.4571996070	0.0042012277
28.6163000000	3.1776561128	-0.1855146306	-0.0126580000	2.4540422753	0.0041695351
28.6183000000	3.1756699792	-0.1480729680	-0.0131160000	2.4509278574	0.0041366554
28.6203000000	3.1737876240	-0.1104428292	-0.0135560000	2.4478735657	0.0041026350
28.6223000000	3.1720196771	-0.0726777375	-0.0139760000	2.4448963733	0.0040675219
28.6243000000	3.1703761312	-0.0348316402	-0.0143770000	2.4420129268	0.0040313658
28.6263000000	3.1688662883	0.0030411622	-0.0147570000	2.4392394568	0.0039942176
28.6283000000	3.1674987094	0.0408860909	-0.0151170000	2.4365916900	0.0039561300
28.6303000000	3.1662811678	0.0786483663	-0.0154550000	2.4340847606	0.0039171568
28.6323000000	3.1652206070	0.1162730891	-0.0157710000	2.4317331226	0.0038773533
28.6343000000	3.1643231021	0.1537053240	-0.0160650000	2.4295504633	0.0038367761
28.6363000000	3.1635938259	0.1908901861	-0.0163360000	2.4275496188	0.0037954827
28.6383000000	3.1630370191	0.2277729307	-0.0165830000	2.4257424915	0.0037535319
28.6403000000	3.1626559658	0.2642990442	-0.0168070000	2.4241399707	0.0037109837
28.6423000000	3.1624529728	0.3004143381	-0.0170070000	2.4227518567	0.0036678987
28.6443000000	3.1624293547	0.3360650439	-0.0171830000	2.4215867897	0.0036243386
28.6463000000	3.1625854234	0.3711979104	-0.0173340000	2.4206521830	0.0035803658
28.6483000000	3.1629204826	0.4057603008	-0.0174600000	2.4199541626	0.0035360435
28.6503000000	3.1634328285	0.4397002920	-0.0175610000	2.4194975128	0.0034914353
28.6523000000	3.1641197545	0.4729667729	-0.0176360000	2.4192856295	0.0034466057
28.6543000000	3.1649775618	0.5055095436	-0.0176870000	2.4193204810	0.0034016192
28.6563000000	3.1660015758	0.5372794137	-0.0177110000	2.4196025778	0.0033565410
28.6583000000	3.1671861671	0.5682282997	-0.0177100000	2.4201309512	0.0033114362
28.6603000000	3.1685247786	0.5983093215	-0.0176830000	2.4209031416	0.0032663703
28.6623000000	3.1700099576	0.6274768968	-0.0176310000	2.4219151978	0.0032214088
28.6643000000	3.1716333932	0.6556868332	-0.0175520000	2.4231616861	0.0031766170
28.6663000000	3.1733859594	0.6828964186	-0.0174490000	2.4246357106	0.0031320602
28.6683000000	3.1752577634	0.7090645073	-0.0173190000	2.4263289447	0.0030878033
28.6703000000	3.1772381978	0.7341516036	-0.0171650000	2.4282316737	0.0030439109
28.6723000000	3.1793159994	0.7581199415	-0.0169850000	2.4303328486	0.0030004472
28.6743000000	3.1814793111	0.7809335592	-0.0167810000	2.4326201503	0.0029574756
28.6763000000	3.1837157488	0.8025583702	-0.0165520000	2.4350800650	0.0029150590
28.6783000000	3.1860124722	0.8229622288	-0.0162990000	2.4376979694	0.0028732594
28.6803000000	3.1883562592	0.8421149896	-0.0160220000	2.4404582245	0.0028321382
28.6823000000	3.1907335836	0.8599885628	-0.0157210000	2.4433442796	0.0027917553
28.6843000000	3.1931306953	0.8765569623	-0.0153980000	2.4463387824	0.0027521701
28.6863000000	3.1955337028	0.8917963480	-0.0150520000	2.4494236975	0.0027134402
28.6883000000	3.1979286578	0.9056850623	-0.0146840000	2.4525804286	0.0026756225
28.6903000000	3.2003016402	0.9182036593	-0.0142940000	2.4557899475	0.0026387722
28.6923000000	3.2026388440	0.9293349281	-0.0138840000	2.4590329239	0.0026029430
28.6943000000	3.2049266636	0.9390639090	-0.0134530000	2.4622898598	0.0025681873
28.6963000000	3.2071517778	0.9473779039	-0.0130030000	2.4655412217	0.0025345556
28.6983000000	3.2093012340	0.9542664793	-0.0125340000	2.4687675749	0.0025020969
28.7003000000	3.2113625295	0.9597214642	-0.0120470000	2.4719497139	0.0024708582
28.7023000000	3.2133236897	0.9637369405	-0.0115420000	2.4750687908	0.0024408849
28.7043000000	3.2151733439	0.9663092290	-0.0110210000	2.4781064384	0.0024122203
28.7063000000	3.2169007962	0.9674368687	-0.0104830000	2.4810448892	0.0023849057


==> Rot2D3-Functionals-sample.txt <==
Time	Drag	Lift	Torque	pDiff	AngVel
0.0001000000	0.1357352499	-0.0002144855	-0.0000000000	0.0860635271	0.0000000000
0.0101000000	0.1571612200	-0.0002247010	0.0000000009	0.0938800821	-0.0000000009
0.0201000000	0.1674879032	-0.0002282696	0.0000000010	0.0976727334	-0.0000000009
0.0301000000	0.1756764014	-0.0002302738	0.0000000010	0.1006806929	-0.0000000009
0.0401000000	0.1827559373	-0.0002314424	0.0000000014	0.1032825114	-0.0000000009
0.0501000000	0.1891267411	-0.0002320338	0.0000000020	0.1056255656	-0.0000000008
0.0601000000	0.1949946180	-0.0002321794	0.0000000031	0.1077858100	-0.0000000008
0.0701000000	0.2004821171	-0.0002319559	0.0000000048	0.1098086243	-0.0000000008
0.0801000000	0.2056693299	-0.0002314109	0.0000000070	0.1117238159	-0.0000000007
0.0901000000	0.2106121288	-0.0002305748	0.0000000101	0.1135523269	-0.0000000006
0.1001000000	0.2153514404	-0.0002294671	0.0000000140	0.1153096449	-0.0000000004
0.1101000000	0.2199184147	-0.0002280998	0.0000000191	0.1170077035	-0.0000000002
0.1201000000	0.2243375127	-0.0002264793	0.0000000253	0.1186560176	0.0000000001
0.1301000000	0.2286284536	-0.0002246080	0.0000000329	0.1202623988	0.0000000004
0.1401000000	0.2328074974	-0.0002224848	0.0000000420	0.1218334266	0.0000000009
0.1501000000	0.2368883208	-0.0002201062	0.0000000528	0.1233747702	0.0000000015
0.1601000000	0.2408826332	-0.0002174664	0.0000000655	0.1248914145	0.0000000023
0.1701000000	0.2448006221	-0.0002145575	0.0000000803	0.1263878235	0.0000000032
0.1801000000	0.2486512810	-0.0002113702	0.0000000974	0.1278680609	0.0000000043
0.1901000000	0.2524426561	-0.0002078936	0.0000001170	0.1293358802	0.0000000057
0.2001000000	0.2561820354	-0.0002041155	0.0000001393	0.1307947942	0.0000000073
0.2101000000	0.2598760947	-0.0002000224	0.0000001646	0.1322481282	0.0000000093
0.2201000000	0.2635310126	-0.0001955999	0.0000001931	0.1336990627	0.0000000115
0.2301000000	0.2671525618	-0.0001908325	0.0000002251	0.1351506661	0.0000000142
0.2401000000	0.2707461822	-0.0001857037	0.0000002610	0.1366059222	0.0000000173
0.2501000000	0.2743170396	-0.0001801963	0.0000003011	0.1380677511	0.0000000209
0.2601000000	0.2778700742	-0.0001742925	0.0000003457	0.1395390274	0.0000000250
0.2701000000	0.2814100396	-0.0001679735	0.0000003953	0.1410225941	0.0000000297
0.2801000000	0.2849415347	-0.0001612203	0.0000004504	0.1425212747	0.0000000351
0.2901000000	0.2884690307	-0.0001540134	0.0000005115	0.1440378829	0.0000000412
0.3001000000	0.2919968921	-0.0001463328	0.0000005791	0.1455752304	0.0000000482
0.3101000000	0.2955293952	-0.0001381585	0.0000006541	0.1471361333	0.0000000560
0.3201000000	0.2990707423	-0.0001294702	0.0000007372	0.1487234179	0.0000000649
0.3301000000	0.3026250736	-0.0001202480	0.0000008292	0.1503399245	0.0000000749
0.3401000000	0.3061964766	-0.0001104721	0.0000009311	0.1519885107	0.0000000861
0.3501000000	0.3097889936	-0.0001001229	0.0000010441	0.1536720542	0.0000000986
0.3601000000	0.3134066276	-0.0000891818	0.0000011695	0.1553934543	0.0000001127
0.3701000000	0.3170533462	-0.0000776308	0.0000013086	0.1571556329	0.0000001285
0.3801000000	0.3207330848	-0.0000654531	0.0000014633	0.1589615347	0.0000001462
0.3901000000	0.3244497481	-0.0000526331	0.0000016352	0.1608141271	0.0000001659
0.4001000000	0.3282072111	-0.0000391567	0.0000018265	0.1627163982	0.0000001879
0.4101000000	0.3320093184	-0.0000250118	0.0000020395	0.1646713556	0.0000002125
0.4201000000	0.3358598839	-0.0000101882	0.0000022768	0.1666820232	0.0000002400
0.4301000000	0.3397626885	0.0000053219	0.0000025415	0.1687514370	0.0000002707
0.4401000000	0.3437214776	0.0000215237	0.0000028366	0.1708826409	0.0000003049
0.4501000000	0.3477399588	0.0000384196	0.0000031658	0.1730786800	0.0000003432
0.4601000000	0.3518217972	0.0000560089	0.0000035331	0.1753425939	0.0000003858
0.4701000000	0.3559706123	0.0000742877	0.0000039428	0.1776774074	0.0000004334
0.4801000000	0.3601899726	0.0000932486	0.0000043995	0.1800861206	0.0000004865
0.4901000000	0.3644833907	0.0001128807	0.0000049085	0.1825716970	0.0000005458
0.5001000000	0.3688543175	0.0001331699	0.0000054752	0.1851370499	0.0000006119
0.5101000000	0.3733061361	0.0001540980	0.0000061055	0.1877850269	0.0000006856
0.5201000000	0.3778421547	0.0001756437	0.0000068056	0.1905183930	0.0000007678
0.5301000000	0.3824655994	0.0001977826	0.0000075821	0.1933398112	0.0000008594
0.5401000000	0.3871796062	0.0002204870	0.0000084418	0.1962518225	0.0000009615
0.5501000000	0.3919872121	0.0002437267	0.0000093917	0.1992568233	0.0000010750
0.5601000000	0.3968913459	0.0002674695	0.0000104390	0.2023570423	0.0000012013
0.5701000000	0.4018948176	0.0002916815	0.0000115910	0.2055545165	0.0000013416
0.5801000000	0.4070003082	0.0003163278	0.0000128547	0.2088510668	0.0000014972
0.5901000000	0.4122103573	0.0003413734	0.0000142373	0.2122482734	0.0000016698
0.6001000000	0.4175273509	0.0003667835	0.0000157452	0.2157474533	0.0000018607
0.6101000000	0.4229535084	0.0003925249	0.0000173849	0.2193496380	0.0000020717
0.6201000000	0.4284908685	0.0004185661	0.0000191618	0.2230555553	0.0000023044
0.6301000000	0.4341412749	0.0004448785	0.0000210811	0.2268656132	0.0000025607
0.6401000000	0.4399063621	0.0004714369	0.0000231467	0.2307798889	0.0000028424
0.6501000000	0.4457875397	0.0004982198	0.0000253618	0.2347981228	0.0000031513
0.6601000000	0.4517859785	0.0005252101	0.0000277283	0.2389197174	0.0000034894
0.6701000000	0.4579025955	0.0005523948	0.0000302472	0.2431437442	0.0000038587
0.6801000000	0.4641380404	0.0005797652	0.0000329182	0.2474689553	0.0000042610
0.6901000000	0.4704926830	0.0006073164	0.0000357397	0.2518938031	0.0000046983
0.7001000000	0.4769666017	0.0006350462	0.0000387089	0.2564164662	0.0000051724
0.7101000000	0.4835595741	0.0006629546	0.0000418221	0.2610348808	0.0000056854
0.7201000000	0.4902710700	0.0006910417	0.0000450744	0.2657467779	0.0000062388
0.7301000000	0.4971002466	0.0007193063	0.0000484602	0.2705497245	0.0000068346
0.7401000000	0.5040459467	0.0007477435	0.0000519733	0.2754411675	0.0000074743
0.7501000000	0.5111067008	0.0007763426	0.0000556072	0.2804184789	0.0000081595
0.7601000000	0.5182807324	0.0008050841	0.0000593552	0.2854790007	0.0000088917
0.7701000000	0.5255659671	0.0008339368	0.0000632108	0.2906200883	0.0000096724
0.7801000000	0.5329600464	0.0008628552	0.0000671681	0.2958391497	0.0000105028
0.7901000000	0.5404603448	0.0008917762	0.0000712219	0.3011336805	0.0000113842
0.8001000000	0.5480639919	0.0009206163	0.0000753682	0.3065012931	0.0000123179
0.8101000000	0.5557678976	0.0009492691	0.0000796042	0.3119397389	0.0000133049
0.8201000000	0.5635687819	0.0009776021	0.0000839286	0.3174469238	0.0000143465
0.8301000000	0.5714632073	0.0010054554	0.0000883418	0.3230209164	0.0000154436
0.8401000000	0.5794476146	0.0010326393	0.0000928460	0.3286599503	0.0000165976
0.8501000000	0.5875183601	0.0010589335	0.0000974450	0.3343624193	0.0000178095
0.8601000000	0.5956717549	0.0010840860	0.0001021444	0.3401268688	0.0000190806
0.8701000000	0.6039041041	0.0011078132	0.0001069514	0.3459519826	0.0000204122
0.8801000000	0.6122117462	0.0011298007	0.0001118746	0.3518365673	0.0000218058
0.8901000000	0.6205910905	0.0011497042	0.0001169239	0.3577795359	0.0000232629
0.9001000000	0.6290386525	0.0011671514	0.0001221101	0.3637798899	0.0000247852
0.9101000000	0.6375510863	0.0011817450	0.0001274445	0.3698367037	0.0000263744
0.9201000000	0.6461252125	0.0011930654	0.0001329387	0.3759491095	0.0000280326
0.9301000000	0.6547580420	0.0012006751	0.0001386045	0.3821162848	0.0000297618
0.9401000000	0.6634467937	0.0012041228	0.0001444528	0.3883374422	0.0000315643
0.9501000000	0.6721889082	0.0012029485	0.0001504942	0.3946118214	0.0000334426
0.9601000000	0.6809820542	0.0011966887	0.0001567379	0.4009386845	0.0000353991
0.9701000000	0.6898241307	0.0011848820	0.0001631916	0.4073173120	0.0000374364
0.9801000000	0.6987132631	0.0011670747	0.0001698617	0.4137470018	0.0000395573
0.9901000000	0.7076477958	0.0011428268	0.0001767522	0.4202270683	0.0000417646
1.0001000000	0.7166262790	0.0011117175	0.0001838652	0.4267568433	0.0000440610
1.0101000000	0.7256474538	0.0010733507	0.0001912004	0.4333356762	0.0000464494
1.0201000000	0.7347102341	0.0010273600	0.0001987552	0.4399629349	0.0000489327
1.0301000000	0.7438136864	0.0009734137	0.0002065245	0.4466380064	0.0000515135
1.0401000000	0.7529570096	0.0009112188	0.0002145004	0.4533602963	0.0000541947
1.0501000000	0.7621395137	0.0008405249	0.0002226730	0.4601292283	0.0000569786
1.0601000000	0.7713606001	0.0007611273	0.0002310294	0.4669442437	0.0000598679
1.0701000000	0.7806197416	0.0006728699	0.0002395549	0.4738047987	0.0000628646
1.0801000000	0.7899164654	0.0005756468	0.0002482321	0.4807103636	0.0000659709
1.0901000000	0.7992503366	0.0004694046	0.0002570417	0.4876604200	0.0000691886
1.1001000000	0.8086209443	0.0003541431	0.0002659624	0.4946544590	0.0000725192
1.1101000000	0.8180278900	0.0002299162	0.0002749712	0.5016919788	0.0000759639
1.1201000000	0.8274707773	0.0000968324	0.0002840435	0.5087724831	0.0000795238
1.1301000000	0.8369492047	-0.0000449452	0.0002931533	0.5158954789	0.0000831995
1.1401000000	0.8464627592	-0.0001951988	0.0003022736	0.5230604756	0.0000869913
1.1501000000	0.8560110121	-0.0003536566	0.0003113763	0.5302669835	0.0000908991
1.1601000000	0.8655935167	-0.0005199932	0.0003204327	0.5375145129	0.0000949225
1.1701000000	0.8752098062	-0.0006938304	0.0003294137	0.5448025736	0.0000990608
1.1801000000	0.8848593936	-0.0008747382	0.0003382896	0.5521306743	0.0001033128
1.1901000000	0.8945417722	-0.0010622359	0.0003470311	0.5594983222	0.0001076770
1.2001000000	0.9042564165	-0.0012557932	0.0003556086	0.5669050233	0.0001121514
1.2101000000	0.9140027839	-0.0014548322	0.0003639933	0.5743502814	0.0001167338
1.2201000000	0.9237803163	-0.0016587290	0.0003721567	0.5818335989	0.0001214216
1.2301000000	0.9335884426	-0.0018668156	0.0003800710	0.5893544761	0.0001262117
1.2401000000	0.9434265800	-0.0020783826	0.0003877095	0.5969124114	0.0001311008
1.2501000000	0.9532941370	-0.0022926818	0.0003950467	0.6045069013	0.0001360853
1.2601000000	0.9631905145	-0.0025089291	0.0004020581	0.6121374401	0.0001411610
1.2701000000	0.9731151080	-0.0027263083	0.0004087210	0.6198035198	0.0001463238
1.2801000000	0.9830673092	-0.0029439745	0.0004150142	0.6275046304	0.0001515691
1.2901000000	0.9930465070	-0.0031610589	0.0004209185	0.6352402594	0.0001568920
1.3001000000	1.0030520892	-0.0033766731	0.0004264166	0.6430098919	0.0001622874
1.3101000000	1.0130834430	-0.0035899144	0.0004314934	0.6508130108	0.0001677502
1.3201000000	1.0231399559	-0.0037998713	0.0004361360	0.6586490962	0.0001732747
1.3301000000	1.0332210163	-0.0040056293	0.0004403342	0.6665176261	0.0001788555
1.3401000000	1.0433260140	-0.0042062775	0.0004440802	0.6744180760	0.0001844868
1.3501000000	1.0534543404	-0.0044009148	0.0004473692	0.6823499191	0.0001901629
1.3601000000	1.0636053888	-0.0045886573	0.0004501989	0.6903126264	0.0001958778
1.3701000000	1.0737785544	-0.0047686451	0.0004525702	0.6983056668	0.0002016258
1.3801000000	1.0839732344	-0.0049400502	0.0004544870	0.7063285074	0.0002074010
1.3901000000	1.0941888282	-0.0051020835	0.0004559563	0.7143806135	0.0002131978
1.4001000000	1.1044247372	-0.0052540029	0.0004569880	0.7224614488	0.0002190103
1.4101000000	1.1146803651	-0.0053951208	0.0004575954	0.7305704756	0.0002248333
1.4201000000	1.1249551176	-0.0055248116	0.0004577948	0.7387071554	0.0002306613
1.4301000000	1.1352484025	-0.0056425197	0.0004576057	0.7468709485	0.0002364893
1.4401000000	1.1455596298	-0.0057477663	0.0004570505	0.7550613146	0.0002423125
1.4501000000	1.1558882118	-0.0058401565	0.0004561547	0.7632777130	0.0002481263
1.4601000000	1.1662335627	-0.0059193864	0.0004549466	0.7715196028	0.0002539268
1.4701000000	1.1765950994	-0.0059852487	0.0004534570	0.7797864430	0.0002597099
1.4801000000	1.1869722406	-0.0060376385	0.0004517194	0.7880776928	0.0002654725
1.4901000000	1.1973644077	-0.0060765587	0.0004497696	0.7963928117	0.0002712115
1.5001000000	1.2077710242	-0.0061021237	0.0004476453	0.8047312597	0.0002769245
1.5101000000	1.2181915162	-0.0061145633	0.0004453861	0.8130924975	0.0002826096
1.5201000000	1.2286253121	-0.0061142249	0.0004430333	0.8214759865	0.0002882652
1.5301000000	1.2390718425	-0.0061015755	0.0004406290	0.8298811889	0.0002938905
1.5401000000	1.2495305405	-0.0060772017	0.0004382164	0.8383075678	0.0002994851
1.5501000000	1.2600008416	-0.0060418094	0.0004358393	0.8467545873	0.0003050491
1.5601000000	1.2704821834	-0.0059962221	0.0004335413	0.8552217123	0.0003105834
1.5701000000	1.2809740057	-0.0059413773	0.0004313661	0.8637084088	0.0003160891
1.5801000000	1.2914757503	-0.0058783228	0.0004293565	0.8722141436	0.0003215682
1.5901000000	1.3019868613	-0.0058082105	0.0004275541	0.8807383844	0.0003270230
1.6001000000	1.3125067844	-0.0057322894	0.0004259993	0.8892805997	0.0003324564
1.6101000000	1.3230349669	-0.0056518975	0.0004247304	0.8978402586	0.0003378718
1.6201000000	1.3335708580	-0.0055684516	0.0004237831	0.9064168309	0.0003432731
1.6301000000	1.3441139083	-0.0054834366	0.0004231908	0.9150097870	0.0003486647
1.6401000000	1.3546635694	-0.0053983928	0.0004229834	0.9236185975	0.0003540511
1.6501000000	1.3652192946	-0.0053149025	0.0004231872	0.9322427333	0.0003594376
1.6601000000	1.3757805377	-0.0052345752	0.0004238248	0.9408816657	0.0003648295
1.6701000000	1.3863467538	-0.0051590319	0.0004249143	0.9495348657	0.0003702323
1.6801000000	1.3969173987	-0.0050898883	0.0004264696	0.9582018045	0.0003756521
1.6901000000	1.4074919288	-0.0050287375	0.0004284993	0.9668819532	0.0003810948
1.7001000000	1.4180698011	-0.0049771318	0.0004310074	0.9755747826	0.0003865664
1.7101000000	1.4286504734	-0.0049365643	0.0004339922	0.9842797632	0.0003920730
1.7201000000	1.4392334035	-0.0049084502	0.0004374472	0.9929963653	0.0003976207
1.7301000000	1.4498180501	-0.0048941079	0.0004413599	1.0017240590	0.0004032154
1.7401000000	1.4604038719	-0.0048947406	0.0004457129	1.0104623137	0.0004088628
1.7501000000	1.4709903284	-0.0049114182	0.0004504831	1.0192105990	0.0004145683
1.7601000000	1.4815768790	-0.0049450599	0.0004556422	1.0279683840	0.0004203371
1.7701000000	1.4921629840	-0.0049964180	0.0004611569	1.0367351375	0.0004261740
1.7801000000	1.5027481037	-0.0050660625	0.0004669889	1.0455103285	0.0004320832
1.7901000000	1.5133316991	-0.0051543674	0.0004730955	1.0542934257	0.0004380685
1.8001000000	1.5239132316	-0.0052614991	0.0004794300	1.0630838979	0.0004441330
1.8101000000	1.5344921631	-0.0053874064	0.0004859417	1.0718812141	0.0004502794
1.8201000000	1.5450679563	-0.0055318128	0.0004925771	1.0806848435	0.0004565096
1.8301000000	1.5556400740	-0.0056942119	0.0004992798	1.0894942557	0.0004628248
1.8401000000	1.5662079802	-0.0058738642	0.0005059916	1.0983089204	0.0004692254
1.8501000000	1.5767711391	-0.0060697988	0.0005126529	1.1071283081	0.0004757113
1.8601000000	1.5873290159	-0.0062808159	0.0005192036	1.1159518896	0.0004822812
1.8701000000	1.5978810760	-0.0065054946	0.0005255838	1.1247791363	0.0004889336
1.8801000000	1.6084267860	-0.0067422024	0.0005317345	1.1336095199	0.0004956658
1.8901000000	1.6189656126	-0.0069891088	0.0005375984	1.1424425129	0.0005024744
1.9001000000	1.6294970236	-0.0072442026	0.0005431209	1.1512775881	0.0005093556
1.9101000000	1.6400204870	-0.0075053110	0.0005482507	1.1601142189	0.0005163046
1.9201000000	1.6505354714	-0.0077701239	0.0005529407	1.1689518789	0.0005233161
1.9301000000	1.6610414460	-0.0080362194	0.0005571485	1.1777900420	0.0005303842
1.9401000000	1.6715378804	-0.0083010934	0.0005608375	1.1866281825	0.0005375025
1.9501000000	1.6820242448	-0.0085621911	0.0005639773	1.1954657748	0.0005446643
1.9601000000	1.6925000094	-0.0088169408	0.0005665446	1.2043022933	0.0005518624
1.9701000000	1.7029646452	-0.0090627895	0.0005685233	1.2131372127	0.0005590893
1.9801000000	1.7134176234	-0.0092972405	0.0005699052	1.2219700075	0.0005663376
1.9901000000	1.7238584157	-0.0095178907	0.0005706904	1.2308001523	0.0005735996
2.0001000000	1.7342864942	-0.0097224698	0.0005708874	1.2396271220	0.0005808677
2.0101000000	1.7447013316	-0.0099088780	0.0005705133	1.2484503914	0.0005881347
2.0201000000	1.7551024012	-0.0100752237	0.0005695938	1.2572694356	0.0005953933
2.0301000000	1.7654891768	-0.0102198593	0.0005681628	1.2660837300	0.0006026368
2.0401000000	1.7758611332	-0.0103414156	0.0005662628	1.2748927505	0.0006098590
2.0501000000	1.7862177458	-0.0104388327	0.0005639437	1.2836959737	0.0006170542
2.0601000000	1.7965584913	-0.0105113878	0.0005612627	1.2924928767	0.0006242175
2.0701000000	1.8068828472	-0.0105587197	0.0005582838	1.3012829380	0.0006313447
2.0801000000	1.8171902924	-0.0105808473	0.0005550764	1.3100656369	0.0006384324
2.0901000000	1.8274803068	-0.0105781842	0.0005517150	1.3188404542	0.0006454781
2.1001000000	1.8377523717	-0.0105515469	0.0005482777	1.3276068720	0.0006524805
2.1101000000	1.8480059699	-0.0105021571	0.0005448455	1.3363643739	0.0006594390
2.1201000000	1.8582405853	-0.0104316371	0.0005415006	1.3451124450	0.0006663544
2.1301000000	1.8684557031	-0.0103419991	0.0005383253	1.3538505722	0.0006732281
2.1401000000	1.8786508100	-0.0102356268	0.0005354009	1.3625782435	0.0006800630
2.1501000000	1.8888253936	-0.0101152503	0.0005328058	1.3712949487	0.0006868627
2.1601000000	1.8989789428	-0.0099839137	0.0005306145	1.3800001787	0.0006936319
2.1701000000	1.9091109473	-0.0098449361	0.0005288962	1.3886934254	0.0007003762
2.1801000000	1.9192208977	-0.0097018660	0.0005277130	1.3973741818	0.0007071020
2.1901000000	1.9293082853	-0.0095584295	0.0005271194	1.4060419412	0.0007138166
2.2001000000	1.9393726019	-0.0094184730	0.0005271602	1.4146961975	0.0007205276
2.2101000000	1.9494133398	-0.0092859014	0.0005278702	1.4233364449	0.0007272435
2.2201000000	1.9594299917	-0.0091646120	0.0005292728	1.4319621774	0.0007339729
2.2301000000	1.9694220506	-0.0090584252	0.0005313793	1.4405728887	0.0007407248
2.2401000000	1.9793890098	-0.0089710145	0.0005341883	1.4491680725	0.0007475080
2.2501000000	1.9893303627	-0.0089058345	0.0005376856	1.4577472219	0.0007543315
2.2601000000	1.9992456035	-0.0088660504	0.0005418435	1.4663098298	0.0007612038
2.2701000000	2.0091342265	-0.0088544690	0.0005466213	1.4748553888	0.0007681332
2.2801000000	2.0189957268	-0.0088734736	0.0005519652	1.4833833914	0.0007751271
2.2901000000	2.0288296001	-0.0089249630	0.0005578093	1.4918933304	0.0007821924
2.3001000000	2.0386353433	-0.0090102976	0.0005640763	1.5003846988	0.0007893350
2.3101000000	2.0484124542	-0.0091302522	0.0005706783	1.5088569905	0.0007965596
2.3201000000	2.0581604321	-0.0092849782	0.0005775183	1.5173097002	0.0008038699
2.3301000000	2.0678787774	-0.0094739761	0.0005844917	1.5257423242	0.0008112683
2.3401000000	2.0775669925	-0.0096960786	0.0005914882	1.5341543602	0.0008187557
2.3501000000	2.0872245811	-0.0099494462	0.0005983933	1.5425453077	0.0008263318
2.3601000000	2.0968510488	-0.0102315758	0.0006050910	1.5509146684	0.0008339945
2.3701000000	2.1064459027	-0.0105393226	0.0006114655	1.5592619459	0.0008417406
2.3801000000	2.1160086515	-0.0108689354	0.0006174035	1.5675866457	0.0008495651
2.3901000000	2.1255388052	-0.0112161058	0.0006227971	1.5758882755	0.0008574618
2.4001000000	2.1350358754	-0.0115760315	0.0006275452	1.5841663445	0.0008654230
2.4101000000	2.1444993745	-0.0119434910	0.0006315569	1.5924203637	0.0008734401
2.4201000000	2.1539288157	-0.0123129320	0.0006347527	1.6006498450	0.0008815030
2.4301000000	2.1633237131	-0.0126785695	0.0006370670	1.6088543014	0.0008896009
2.4401000000	2.1726835811	-0.0130344942	0.0006384499	1.6170332464	0.0008977223
2.4501000000	2.1820079346	-0.0133747878	0.0006388689	1.6251861940	0.0009058550
2.4601000000	2.1912962890	-0.0136936443	0.0006383099	1.6333126583	0.0009139868
2.4701000000	2.2005481596	-0.0139854954	0.0006367784	1.6414121534	0.0009221050
2.4801000000	2.2097630628	-0.0142451354	0.0006343000	1.6494841937	0.0009301976
2.4901000000	2.2189405153	-0.0144678461	0.0006309208	1.6575282939	0.0009382528
2.5001000000	2.2280800348	-0.0146495159	0.0006267069	1.6655439693	0.0009462594
2.5101000000	2.2371811405	-0.0147867525	0.0006217437	1.6735307362	0.0009542074
2.5201000000	2.2462433532	-0.0148769850	0.0006161353	1.6814881126	0.0009620879
2.5301000000	2.2552661961	-0.0149185540	0.0006100023	1.6894156186	0.0009698934
2.5401000000	2.2642491946	-0.0149107850	0.0006034802	1.6973127771	0.0009776182
2.5501000000	2.2731918774	-0.0148540446	0.0005967168	1.7051791146	0.0009852582
2.5601000000	2.2820937764	-0.0147497769	0.0005898697	1.7130141612	0.0009928114
2.5701000000	2.2909544271	-0.0146005167	0.0005831027	1.7208174516	0.0010002777
2.5801000000	2.2997733687	-0.0144098799	0.0005765830	1.7285885250	0.0010076593
2.5901000000	2.3085501440	-0.0141825297	0.0005704770	1.7363269255	0.0010149604
2.6001000000	2.3172842994	-0.0139241162	0.0005649470	1.7440322014	0.0010221874
2.6101000000	2.3259753849	-0.0136411926	0.0005601470	1.7517039054	0.0010293485
2.6201000000	2.3346229533	-0.0133411056	0.0005562194	1.7593415940	0.0010364540
2.6301000000	2.3432265601	-0.0130318625	0.0005532906	1.7669448264	0.0010435159
2.6401000000	2.3517857632	-0.0127219776	0.0005514679	1.7745131640	0.0010505475
2.6501000000	2.3603001223	-0.0124202984	0.0005508363	1.7820461698	0.0010575636
2.6601000000	2.3687691985	-0.0121358161	0.0005514554	1.7895434071	0.0010645798
2.6701000000	2.3771925540	-0.0118774638	0.0005533572	1.7970044392	0.0010716121
2.6801000000	2.3855697522	-0.0116539053	0.0005565443	1.8044288284	0.0010786770
2.6901000000	2.3939003576	-0.0114733212	0.0005609883	1.8118161363	0.0010857907
2.7001000000	2.4021839355	-0.0113431950	0.0005666296	1.8191659232	0.0010929688
2.7101000000	2.4104200528	-0.0112701052	0.0005733774	1.8264777487	0.0011002261
2.7201000000	2.4186082783	-0.0112595298	0.0005811108	1.8337511720	0.0011075758
2.7301000000	2.4267481829	-0.0113156667	0.0005896800	1.8409857528	0.0011150296
2.7401000000	2.4348393401	-0.0114412760	0.0005989092	1.8481810519	0.0011225969
2.7501000000	2.4428813271	-0.0116375501	0.0006085997	1.8553366326	0.0011302850
2.7601000000	2.4508737242	-0.0119040151	0.0006185337	1.8624520615	0.0011380983
2.7701000000	2.4588161161	-0.0122384677	0.0006284788	1.8695269094	0.0011460384
2.7801000000	2.4667080910	-0.0126369519	0.0006381933	1.8765607521	0.0011541039
2.7901000000	2.4745492414	-0.0130937775	0.0006474315	1.8835531706	0.0011622903
2.8001000000	2.4823391627	-0.0136015824	0.0006559501	1.8905037512	0.0011705898
2.8101000000	2.4900774536	-0.0141514396	0.0006635138	1.8974120853	0.0011789919
2.8201000000	2.4977637143	-0.0147330088	0.0006699018	1.9042777684	0.0011874829
2.8301000000	2.5053975464	-0.0153347303	0.0006749139	1.9111003990	0.0011960464
2.8401000000	2.5129785513	-0.0159440599	0.0006783767	1.9178795777	0.0012046639
2.8501000000	2.5205063293	-0.0165477399	0.0006801487	1.9246149052	0.0012133146
2.8601000000	2.5279804790	-0.0171321021	0.0006801254	1.9313059812	0.0012219763
2.8701000000	2.5354005964	-0.0176833963	0.0006782437	1.9379524032	0.0012306257
2.8801000000	2.5427662748	-0.0181881369	0.0006744852	1.9445537652	0.0012392390
2.8901000000	2.5500771045	-0.0186334601	0.0006688786	1.9511096578	0.0012477923
2.9001000000	2.5573326738	-0.0190074838	0.0006615007	1.9576196681	0.0012562627
2.9101000000	2.5645325694	-0.0192996587	0.0006524772	1.9640833803	0.0012646282
2.9201000000	2.5716763781	-0.0195011035	0.0006419808	1.9705003776	0.0012728691
2.9301000000	2.5787636879	-0.0196049126	0.0006302292	1.9768702434	0.0012809680
2.9401000000	2.5857940900	-0.0196064278	0.0006174808	1.9831925644	0.0012889104
2.9501000000	2.5927671808	-0.0195034648	0.0006040306	1.9894669326	0.0012966857
2.9601000000	2.5996825630	-0.0192964855	0.0005902030	1.9956929480	0.0013042869
2.9701000000	2.6065398474	-0.0189887084	0.0005763451	2.0018702210	0.0013117114
2.9801000000	2.6133386538	-0.0185861523	0.0005628182	2.0079983739	0.0013189613
2.9901000000	2.6200786117	-0.0180976066	0.0005499887	2.0140770423	0.0013260431
3.0001000000	2.6267593599	-0.0175345264	0.0005382189	2.0201058749	0.0013329680
3.0101000000	2.6333805464	-0.0169108502	0.0005278564	2.0260845329	0.0013397519
3.0201000000	2.6399418271	-0.0162427416	0.0005192247	2.0320126883	0.0013464147
3.0301000000	2.6464428642	-0.0155482579	0.0005126127	2.0378900215	0.0013529804
3.0401000000	2.6528833250	-0.0148469500	0.0005082660	2.0437162180	0.0013594765
3.0501000000	2.6592628797	-0.0141594015	0.0005063775	2.0494909652	0.0013659330
3.0601000000	2.6655812004	-0.0135067163	0.0005070804	2.0552139489	0.0013723821
3.0701000000	2.6718379597	-0.0129099655	0.0005104412	2.0608848502	0.0013788575
3.0801000000	2.6780328300	-0.0123896071	0.0005164554	2.0665033436	0.0013853929
3.0901000000	2.6841654836	-0.0119648934	0.0005250441	2.0720690956	0.0013920217
3.1001000000	2.6902355937	-0.0116532818	0.0005360529	2.0775817648	0.0013987758
3.1101000000	2.6962428353	-0.0114698638	0.0005492527	2.0830410033	0.0014056846
3.1201000000	2.7021868874	-0.0114268335	0.0005643426	2.0884464591	0.0014127740
3.1301000000	2.7080674347	-0.0115330073	0.0005809553	2.0937977802	0.0014200659
3.1401000000	2.7138841702	-0.0117934157	0.0005986643	2.0990946182	0.0014275770
3.1501000000	2.7196367968	-0.0122089798	0.0006169928	2.1043366332	0.0014353180
3.1601000000	2.7253250285	-0.0127762873	0.0006354256	2.1095234976	0.0014432937
3.1701000000	2.7309485910	-0.0134874799	0.0006534212	2.1146548996	0.0014515018
3.1801000000	2.7365072208	-0.0143302608	0.0006704265	2.1197305445	0.0014599332
3.1901000000	2.7420006635	-0.0152880290	0.0006858918	2.1247501553	0.0014685717
3.2001000000	2.7474286708	-0.0163401432	0.0006992868	2.1297134705	0.0014773941
3.2101000000	2.7527909964	-0.0174623156	0.0007101165	2.1346202405	0.0014863710
3.2201000000	2.7580873915	-0.0186271290	0.0007179373	2.1394702220	0.0014954667
3.2301000000	2.7633176000	-0.0198046722	0.0007223723	2.1442631716	0.0015046403
3.2401000000	2.7684813536	-0.0209632787	0.0007231250	2.1489988383	0.0015138468
3.2501000000	2.7735783682	-0.0220703554	0.0007199920	2.1536769568	0.0015230378
3.2601000000	2.7786083411	-0.0230932792	0.0007128730	2.1582972416	0.0015321630
3.2701000000	2.7835709502	-0.0240003427	0.0007017788	2.1628593834	0.0015411717
3.2801000000	2.7884658547	-0.0247617201	0.0006868362	2.1673630474	0.0015500140
3.2901000000	2.7932926986	-0.0253504285	0.0006682899	2.1718078754	0.0015586423
3.3001000000	2.7980511151	-0.0257432564	0.0006465007	2.1761934904	0.0015670129
3.3101000000	2.8027407335	-0.0259216279	0.0006219404	2.1805195050	0.0015750876
3.3201000000	2.8073611865	-0.0258723759	0.0005951835	2.1847855307	0.0015828347
3.3301000000	2.8119121183	-0.0255883960	0.0005668948	2.1889911904	0.0015902303
3.3401000000	2.8163931917	-0.0250691543	0.0005378141	2.1931361295	0.0015972598
3.3501000000	2.8208040948	-0.0243210273	0.0005087378	2.1972200274	0.0016039183
3.3601000000	2.8251445446	-0.0233574542	0.0004804983	2.2012426054	0.0016102110
3.3701000000	2.8294142894	-0.0221988869	0.0004539402	2.2052036318	0.0016161542
3.3801000000	2.8336131076	-0.0208725290	0.0004298963	2.2091029229	0.0016217747
3.3901000000	2.8377408043	-0.0194118587	0.0004091619	2.2129403385	0.0016271098
3.4001000000	2.8417972050	-0.0178559405	0.0003924689	2.2167157732	0.0016322063
3.4101000000	2.8457821484	-0.0162485327	0.0003804610	2.2204291439	0.0016371202
3.4201000000	2.8496954778	-0.0146370086	0.0003736701	2.2240803747	0.0016419145
3.4301000000	2.8535370331	-0.0130711122	0.0003724947	2.2276693800	0.0016466584
3.4401000000	2.8573066440	-0.0116015789	0.0003771813	2.2311960491	0.0016514253
3.4501000000	2.8610041261	-0.0102786541	0.0003878098	2.2346602335	0.0016562905
3.4601000000	2.8646292798	-0.0091505505	0.0004042828	2.2380617386	0.0016613291
3.4701000000	2.8681818924	-0.0082618868	0.0004263201	2.2414003217	0.0016666140
3.4801000000	2.8716617451	-0.0076521554	0.0004534582	2.2446756960	0.0016722132
3.4901000000	2.8750686217	-0.0073542665	0.0004850554	2.2478875425	0.0016781876
3.5001000000	2.8784023198	-0.0073932179	0.0005203031	2.2510355267	0.0016845890
3.5101000000	2.8816626633	-0.0077849375	0.0005582420	2.2541193196	0.0016914578
3.5201000000	2.8848495126	-0.0085353434	0.0005977843	2.2571386214	0.0016988212
3.5301000000	2.8879627737	-0.0096396623	0.0006377407	2.2600931827	0.0017066921
3.5401000000	2.8910024013	-0.0110820404	0.0006768523	2.2629828224	0.0017150676
3.5501000000	2.8939683982	-0.0128354746	0.0007138255	2.2658074391	0.0017239286
3.5601000000	2.8968608071	-0.0148620831	0.0007473706	2.2685670123	0.0017332395
3.5701000000	2.8996796973	-0.0171137254	0.0007762413	2.2712615945	0.0017429484
3.5801000000	2.9024251452	-0.0195329706	0.0007992761	2.2738912922	0.0017529881
3.5901000000	2.9050972124	-0.0220544026	0.0008154377	2.2764562377	0.0017632776
3.6001000000	2.9076959208	-0.0246062405	0.0008238517	2.2789565547	0.0017737233
3.6101000000	2.9102212304	-0.0271122390	0.0008238416	2.2813923208	0.0017842221
3.6201000000	2.9126730201	-0.0294938261	0.0008149596	2.2837635311	0.0017946634
3.6301000000	2.9150510757	-0.0316724231	0.0007970119	2.2860700687	0.0018049329
3.6401000000	2.9173550866	-0.0335718842	0.0007700775	2.2883116848	0.0018149153
3.6501000000	2.9195846526	-0.0351209867	0.0007345184	2.2904879941	0.0018244982
3.6601000000	2.9217393014	-0.0362558943	0.0006909834	2.2925984856	0.0018335757
3.6701000000	2.9238185145	-0.0369225179	0.0006404012	2.2946425505	0.0018420520
3.6801000000	2.9258217618	-0.0370786917	0.0005839653	2.2966195255	0.0018498449
3.6901000000	2.9277485381	-0.0366960886	0.0005231102	2.2985287466	0.0018568888
3.7001000000	2.9295984012	-0.0357618003	0.0004594777	2.3003696094	0.0018631381
3.7101000000	2.9313710044	-0.0342795149	0.0003948759	2.3021416280	0.0018685689
3.7201000000	2.9330661212	-0.0322702355	0.0003312308	2.3038444859	0.0018731813
3.7301000000	2.9346836568	-0.0297724912	0.0002705312	2.3054780714	0.0018770003
3.7401000000	2.9362236471	-0.0268420096	0.0002147697	2.3070424922	0.0018800764
3.7501000000	2.9376862416	-0.0235508317	0.0001658796	2.3085380657	0.0018824852
3.7601000000	2.9390716730	-0.0199858687	0.0001256714	2.3099652827	0.0018843260
3.7701000000	2.9403802171	-0.0162469174	0.0000957695	2.3113247497	0.0018857202
3.7801000000	2.9416121462	-0.0124441674	0.0000775516	2.3126171115	0.0018868083
3.7901000000	2.9427676830	-0.0086952534	0.0000720933	2.3138429653	0.0018877463
3.8001000000	2.9438469608	-0.0051219224	0.0000801186	2.3150027755	0.0018887017
3.8101000000	2.9448499962	-0.0018463993	0.0001019599	2.3160967987	0.0018898490
3.8201000000	2.9457766791	0.0010124459	0.0001375280	2.3171250330	0.0018913637
3.8301000000	2.9466267833	0.0033430216	0.0001862940	2.3180871963	0.0018934179
3.8401000000	2.9473999976	0.0050449057	0.0002472842	2.3189827426	0.0018961736
3.8501000000	2.9480959763	0.0060325811	0.0003190891	2.3198109156	0.0018997778
3.8601000000	2.9487144034	0.0062388868	0.0003998862	2.3205708366	0.0019043568
3.8701000000	2.9492550624	0.0056180626	0.0004874778	2.3212616187	0.0019100111
3.8801000000	2.9497179044	0.0041482683	0.0005793418	2.3218824952	0.0019168113
3.8901000000	2.9501031032	0.0018334720	0.0006726961	2.3224329447	0.0019247939
3.9001000000	2.9504110885	-0.0012953847	0.0007645737	2.3229127983	0.0019339587
3.9101000000	2.9506425505	-0.0051800170	0.0008519084	2.3233223108	0.0019442671
3.9201000000	2.9507984104	-0.0097352760	0.0009316267	2.3236621843	0.0019556413
3.9301000000	2.9508797568	-0.0148505033	0.0010007455	2.3239335334	0.0019679647
3.9401000000	2.9508877520	-0.0203917639	0.0010564716	2.3241377937	0.0019810841
3.9501000000	2.9508235165	-0.0262049299	0.0010962993	2.3242765756	0.0019948122
3.9601000000	2.9506880023	-0.0321195634	0.0011181048	2.3243514791	0.0020089324
3.9701000000	2.9504818723	-0.0379535130	0.0011202328	2.3243638882	0.0020232040
3.9801000000	2.9502053983	-0.0435181168	0.0011015720	2.3243147699	0.0020373685
3.9901000000	2.9498583951	-0.0486238759	0.0010616175	2.3242045035	0.0020511574
4.0001000000	2.9494402005	-0.0530864388	0.0010005171	2.3240327664	0.0020642997
4.0101000000	2.9489497104	-0.0567327235	0.0009190990	2.3237984961	0.0020765309
4.0201000000	2.9483854682	-0.0594069855	0.0008188785	2.3234999426	0.0020876013
4.0301000000	2.9477458040	-0.0609766334	0.0007020442	2.3231348122	0.0020972852
4.0401000000	2.9470290122	-0.0613375957	0.0005714210	2.3227004958	0.0021053886
4.0501000000	2.9462335466	-0.0604190419	0.0004304119	2.3221943601	0.0021117576
4.0601000000	2.9453582131	-0.0581872781	0.0002829174	2.3216140709	0.0021162847
4.0701000000	2.9444023355	-0.0546486525	0.0001332357	2.3209579125	0.0021189149
4.0801000000	2.9433658711	-0.0498513320	-0.0000140543	2.3202250602	0.0021196498
4.0901000000	2.9422494582	-0.0438858378	-0.0001542259	2.3194157694	0.0021185506
4.1001000000	2.9410543841	-0.0368842659	-0.0002825471	2.3185314470	0.0021157386
4.1101000000	2.9397824717	-0.0290181501	-0.0003944315	2.3175745867	0.0021113948
4.1201000000	2.9384358927	-0.0204949688	-0.0004855908	2.3165485639	0.0021057566
4.1301000000	2.9370169255	-0.0115533384	-0.0005521865	2.3154573007	0.0020991136
4.1401000000	2.9355276854	-0.0024569765	-0.0005909734	2.3143048350	0.0020918000
4.1501000000	2.9339698607	0.0065124339	-0.0005994321	2.3130948378	0.0020841873
4.1601000000	2.9323444897	0.0150633111	-0.0005758845	2.3118301367	0.0020766735
4.1701000000	2.9306518130	0.0229029589	-0.0005195883	2.3105123082	0.0020696719
4.1801000000	2.9288912273	0.0297468251	-0.0004308067	2.3091413984	0.0020635988
4.1901000000	2.9270613569	0.0353279569	-0.0003108486	2.3077158197	0.0020588605
4.2001000000	2.9251602461	0.0394063595	-0.0001620782	2.3062324559	0.0020558397
4.2101000000	2.9231856560	0.0417779502	0.0000121090	2.3046869797	0.0020548823
4.2201000000	2.9211354401	0.0422828009	0.0002073443	2.3030743645	0.0020562845
4.2301000000	2.9190079528	0.0408123724	0.0004183776	2.3013895404	0.0020602812
4.2401000000	2.9168024424	0.0373154645	0.0006392019	2.2996281236	0.0020670351
4.2501000000	2.9145193722	0.0318026373	0.0008632075	2.2977871318	0.0020766285
4.2601000000	2.9121606195	0.0243488952	0.0010833632	2.2958655895	0.0020890567
4.2701000000	2.9097295124	0.0150944717	0.0012924187	2.2938649331	0.0021042237
4.2801000000	2.9072306801	0.0042436012	0.0014831235	2.2917891437	0.0021219409
4.2901000000	2.9046697156	-0.0079387830	0.0016484572	2.2896445599	0.0021419287
4.3001000000	2.9020526741	-0.0211324270	0.0017818617	2.2874393623	0.0021638209
4.3101000000	2.8993854507	-0.0349691552	0.0018774711	2.2851827624	0.0021871721
4.3201000000	2.8966731071	-0.0490421670	0.0019303311	2.2828839691	0.0022114677
4.3301000000	2.8939192241	-0.0629170452	0.0019365992	2.2805510417	0.0022361372
4.3401000000	2.8911253668	-0.0761442185	0.0018937204	2.2781897683	0.0022605693
4.3501000000	2.8882907393	-0.0882725555	0.0018005710	2.2758027139	0.0022841295
4.3601000000	2.8854120927	-0.0988637053	0.0016575636	2.2733885793	0.0023061786
4.3701000000	2.8824839207	-0.1075067482	0.0014667080	2.2709419863	0.0023260932
4.3801000000	2.8794989484	-0.1138326823	0.0012316250	2.2684537565	0.0023432859
4.3901000000	2.8764488791	-0.1175282564	0.0009575083	2.2659117009	0.0023572256
4.4001000000	2.8733253318	-0.1183486600	0.0006510339	2.2633018673	0.0023674572
4.4101000000	2.8701208708	-0.1161286063	0.0003202184	2.2606101326	0.0023736194
4.4201000000	2.8668300083	-0.1107913872	-0.0000257733	2.2578239732	0.0023754608
4.4301000000	2.8634500542	-0.1023555357	-0.0003768656	2.2549342049	0.0023728526
4.4401000000	2.8599816955	-0.0909387950	-0.0007223499	2.2519364746	0.0023657991
4.4501000000	2.8564292086	-0.0767591655	-0.0010511939	2.2488322909	0.0023544429
4.4601000000	2.8528002503	-0.0601328698	-0.0013523766	2.2456294221	0.0023390678
4.4701000000	2.8491052148	-0.0414691475	-0.0016152360	2.2423415517	0.0023200958
4.4801000000	2.8453562037	-0.0212618665	-0.0018298228	2.2389871627	0.0022980804
4.4901000000	2.8415657049	-0.0000780197	-0.0019872473	2.2355877163	0.0022736952
4.5001000000	2.8377451233	0.0214567307	-0.0020800092	2.2321652867	0.0022477184
4.5101000000	2.8339033375	0.0426751919	-0.0021023005	2.2287398983	0.0022210129
4.5201000000	2.8300454664	0.0628880733	-0.0020502683	2.2253268760	0.0021945032
4.5301000000	2.8261720223	0.0814051994	-0.0019222302	2.2219345500	0.0021691490
4.5401000000	2.8222785884	0.0975578728	-0.0017188300	2.2185626436	0.0021459164
4.5501000000	2.8183561071	0.1107216564	-0.0014431256	2.2152016181	0.0021257476
4.5601000000	2.8143917943	0.1203387849	-0.0011006041	2.2118331481	0.0021095301
4.5701000000	2.8103706149	0.1259393914	-0.0006991166	2.2084317698	0.0020980662
4.5801000000	2.8062771808	0.1271607690	-0.0002487333	2.2049675957	0.0020920435
4.5901000000	2.8020978661	0.1237639540	0.0002384814	2.2014098417	0.0020920082
4.6001000000	2.7978228886	0.1156470182	0.0007487684	2.1977307874	0.0020983415
4.6101000000	2.7934480916	0.1028545696	0.0012670414	2.1939097029	0.0021112404
4.6201000000	2.7889761719	0.0855830639	0.0017773118	2.1899362436	0.0021307035
4.6301000000	2.7844171473	0.0641816226	0.0022631586	2.1858128323	0.0021565224
4.6401000000	2.7797879359	0.0391481205	0.0027082310	2.1815556377	0.0021882798
4.6501000000	2.7751110121	0.0111203764	0.0030967681	2.1771938858	0.0022253530
4.6601000000	2.7704122211	-0.0191376397	0.0034141212	2.1727674273	0.0022669259
4.6701000000	2.7657179386	-0.0507545494	0.0036472650	2.1683226909	0.0023120053
4.6801000000	2.7610518664	-0.0827750498	0.0037852800	2.1639073736	0.0023594459
4.6901000000	2.7564318240	-0.1141876965	0.0038197926	2.1595644211	0.0024079790
4.7001000000	2.7518669325	-0.1439562693	0.0037453554	2.1553260135	0.0024562482
4.7101000000	2.7473555799	-0.1710537193	0.0035597526	2.1512083467	0.0025028484
4.7201000000	2.7428844945	-0.1944974527	0.0032642145	2.1472079803	0.0025463683
4.7301000000	2.7384291470	-0.2133845387	0.0028635259	2.1433003875	0.0025854355
4.7401000000	2.7339555571	-0.2269253844	0.0023660202	2.1394410960	0.0026187617
4.7501000000	2.7294234102	-0.2344744906	0.0017834496	2.1355694948	0.0026451868
4.7601000000	2.7247902234	-0.2355570902	0.0011307310	2.1316150289	0.0026637215
4.7701000000	2.7200161509	-0.2298907195	0.0004255740	2.1275051756	0.0026735849
4.7801000000	2.7150689076	-0.2174010423	-0.0003120011	2.1231743329	0.0026742371
4.7901000000	2.7099282353	-0.1982314750	-0.0010602365	2.1185725848	0.0026654052
4.8001000000	2.7045893367	-0.1727463285	-0.0017962836	2.1136732565	0.0026471011
4.8101000000	2.6990647665	-0.1415272701	-0.0024968992	2.1084782370	0.0026196307
4.8201000000	2.6933843967	-0.1053629534	-0.0031391718	2.1030202188	0.0025835948
4.8301000000	2.6875932566	-0.0652317055	-0.0037012530	2.0973612885	0.0025398796
4.8401000000	2.6817472862	-0.0222772548	-0.0041630774	2.0915876768	0.0024896386
4.8501000000	2.6759073111	0.0222223254	-0.0045070498	2.0858009380	0.0024342657
4.8601000000	2.6701318258	0.0668919697	-0.0047186821	2.0801063302	0.0023753590
4.8701000000	2.6644694018	0.1103023822	-0.0047871607	2.0745996479	0.0023146779
4.8801000000	2.6589516929	0.1510168595	-0.0047058241	2.0693541304	0.0022540930
4.8901000000	2.6535880185	0.1876404213	-0.0044725282	2.0644092411	0.0021955306
4.9001000000	2.6483623811	0.2188691882	-0.0040898789	2.0597630170	0.0021409139
4.9101000000	2.6432334962	0.2435378372	-0.0035653108	2.0553693146	0.0020921012
4.9201000000	2.6381380505	0.2606630517	-0.0029109989	2.0511406616	0.0020508253
4.9301000000	2.6329969968	0.2694811577	-0.0021435963	2.0469566811	0.0020186347
4.9401000000	2.6277243069	0.2694785375	-0.0012838012	2.0426772944	0.0019968389
4.9501000000	2.6222372830	0.2604138515	-0.0003557681	2.0381592578	0.0019864606
4.9601000000	2.6164672829	0.2423315076	0.0006136140	2.0332741211	0.0019881966
4.9701000000	2.6103695753	0.2155661448	0.0015955436	2.0279254522	0.0020023880
4.9801000000	2.6039310052	0.1807381135	0.0025601961	2.0220631532	0.0020290013
4.9901000000	2.5971742624	0.1387400692	0.0034776446	2.0156929016	0.0020676220
5.0001000000	2.5901578259	0.0907148725	0.0043187811	2.0088791712	0.0021174587
5.0101000000	2.5829711275	0.0380250737	0.0050562149	2.0017409380	0.0021773594
5.0201000000	2.5757251216	-0.0177855844	0.0056651250	1.9944400178	0.0022458396
5.0301000000	2.5685391635	-0.0750379502	0.0061240543	1.9871629669	0.0023211196
5.0401000000	2.5615257653	-0.1319694502	0.0064156272	1.9800984709	0.0024011721
5.0501000000	2.5547752517	-0.1867907315	0.0065271761	1.9734129719	0.0024837788
5.0601000000	2.5483424665	-0.2377449396	0.0064512534	1.9672277669	0.0025665934
5.0701000000	2.5422374408	-0.2831672354	0.0061860042	1.9616008045	0.0026472109
5.0801000000	2.5364213984	-0.3215419601	0.0057353716	1.9565158887	0.0027232400
5.0901000000	2.5308087515	-0.3515548963	0.0051091107	1.9518810256	0.0027923777
5.1001000000	2.5252749859	-0.3721383563	0.0043225942	1.9475364204	0.0028524818
5.1101000000	2.5196696590	-0.3825073131	0.0033964062	1.9432713342	0.0029016402
5.1201000000	2.5138331810	-0.3821854130	0.0023557353	1.9388478777	0.0029382337
5.1301000000	2.5076156365	-0.3710203700	0.0012295941	1.9340289698	0.0029609895
5.1401000000	2.5008956060	-0.3491888544	0.0000499057	1.9286072074	0.0029690240
5.1501000000	2.4935967779	-0.3171914557	-0.0011494972	1.9224312689	0.0029618737
5.1601000000	2.4857001533	-0.2758385603	-0.0023339107	1.9154266854	0.0029395124
5.1701000000	2.4772499155	-0.2262280330	-0.0034687927	1.9076083283	0.0029023562
5.1801000000	2.4683516407	-0.1697154674	-0.0045207576	1.8990827583	0.0028512541
5.1901000000	2.4591624713	-0.1078775742	-0.0054585103	1.8900396392	0.0027874678
5.2001000000	2.4498740319	-0.0424691291	-0.0062537109	1.8807326676	0.0027126391
5.2101000000	2.4406900470	0.0246260930	-0.0068817641	1.8714518018	0.0026287471
5.2201000000	2.4318015245	0.0914497471	-0.0073225331	1.8624897950	0.0025380558
5.2301000000	2.4233628133	0.1560276409	-0.0075609663	1.8541069718	0.0024430533
5.2401000000	2.4154717124	0.2164311142	-0.0075876219	1.8464986325	0.0023463832
5.2501000000	2.4081561848	0.2708388709	-0.0073990604	1.8397693304	0.0022507709
5.2601000000	2.4013692783	0.3175966049	-0.0069980737	1.8339175091	0.0021589451
5.2701000000	2.3949927932	0.3552715514	-0.0063937156	1.8288327150	0.0020735583
5.2801000000	2.3888492408	0.3826992015	-0.0056011110	1.8243059871	0.0019971080
5.2901000000	2.3827207984	0.3990198597	-0.0046410343	1.8200523238	0.0019318618
5.3001000000	2.3763733049	0.4037034637	-0.0035392678	1.8157425876	0.0018797894
5.3101000000	2.3695828313	0.3965620063	-0.0023257705	1.8110410460	0.0018425045
5.3201000000	2.3621619977	0.3777498566	-0.0010337061	1.8056441009	0.0018212169
5.3301000000	2.3539830344	0.3477530985	0.0003016123	1.7993156686	0.0018166996
5.3401000000	2.3449946920	0.3073695467	0.0016438024	1.7919151302	0.0018292675
5.3501000000	2.3352306021	0.2576812884	0.0029564634	1.7834146742	0.0018587712
5.3601000000	2.3248076235	0.2000214415	0.0042041596	1.7739040871	0.0019046033
5.3701000000	2.3139140042	0.1359364115	0.0053533148	1.7635824561	0.0019657159
5.3801000000	2.3027886313	0.0671444194	0.0063730131	1.7527376717	0.0020406506
5.3901000000	2.2916939533	-0.0045093467	0.0072357119	1.7417159165	0.0021275762
5.4001000000	2.2808860400	-0.0771007930	0.0079178807	1.7308843889	0.0022243364
5.4101000000	2.2705855449	-0.1486779044	0.0084005729	1.7205912472	0.0023285045
5.4201000000	2.2609530250	-0.2173139517	0.0086699286	1.7111271165	0.0024374449
5.4301000000	2.2520712935	-0.2811616338	0.0087175921	1.7026924216	0.0025483811
5.4401000000	2.2439364430	-0.3385062773	0.0085410169	1.6953742627	0.0026584677
5.4501000000	2.2364581056	-0.3878157838	0.0081436232	1.6891355545	0.0027648653
5.4601000000	2.2294685682	-0.4277848647	0.0075347753	1.6838177786	0.0028648171
5.4701000000	2.2227396185	-0.4573712983	0.0067295559	1.6791571127	0.0029557226
5.4801000000	2.2160054369	-0.4758224553	0.0057483294	1.6748121224	0.0030352087
5.4901000000	2.2089894330	-0.4826910912	0.0046161091	1.6703998378	0.0031011922
5.5001000000	2.2014325825	-0.4778402750	0.0033617590	1.6655361096	0.0031519344
5.5101000000	2.1931205736	-0.4614381716	0.0020170782	1.6598757374	0.0031860842
5.5201000000	2.1839069737	-0.4339440908	0.0006158247	1.6531480510	0.0032027091
5.5301000000	2.1737298015	-0.3960876429	-0.0008072661	1.6451843174	0.0032013138
5.5401000000	2.1626194213	-0.3488429409	-0.0022174176	1.6359344247	0.0031818465
5.5501000000	2.1506965893	-0.2933995377	-0.0035806680	1.6254715518	0.0031446938
5.5601000000	2.1381606667	-0.2311312609	-0.0048646267	1.6139847844	0.0030906653
5.5701000000	2.1252692750	-0.1635634573	-0.0060391317	1.6017607304	0.0030209690
5.5801000000	2.1123117704	-0.0923385584	-0.0070768195	1.5891560604	0.0029371795
5.5901000000	2.0995796432	-0.0191795295	-0.0079536292	1.5765635483	0.0028411988
5.6001000000	2.0873372030	0.0541492428	-0.0086492588	1.5643746592	0.0027352112
5.6101000000	2.0757956848	0.1258837221	-0.0091475843	1.5529420375	0.0026216331
5.6201000000	2.0650933102	0.1943041436	-0.0094370398	1.5425453694	0.0025030567
5.6301000000	2.0552830009	0.2577798804	-0.0095109374	1.5333639621	0.0023821901
5.6401000000	2.0463285424	0.3148134305	-0.0093677003	1.5254589127	0.0022617937
5.6501000000	2.0381091528	0.3640813086	-0.0090109728	1.5187668994	0.0021446140
5.6601000000	2.0304317039	0.4044695456	-0.0084495755	1.5131064449	0.0020333173
5.6701000000	2.0230492850	0.4351017481	-0.0076972861	1.5081960986	0.0019304253
5.6801000000	2.0156843790	0.4553582071	-0.0067724404	1.5036825768	0.0018382539
5.6901000000	2.0080546037	0.4648852828	-0.0056973655	1.4991757034	0.0017588591
5.7001000000	1.9998987573	0.4635951220	-0.0044976774	1.4942862361	0.0016939905
5.7101000000	1.9910008166	0.4516565659	-0.0032014848	1.4886624626	0.0016450543
5.7201000000	1.9812096393	0.4294787609	-0.0018385488	1.4820218346	0.0016130873
5.7301000000	1.9704524548	0.3976893986	-0.0004394499	1.4741747670	0.0015987412
5.7401000000	1.9587408166	0.3571096035	0.0009651951	1.4650388674	0.0016022772
5.7501000000	1.9461684811	0.3087272666	0.0023454339	1.4546430400	0.0016235705
5.7601000000	1.9329015599	0.2536701273	0.0036725779	1.4431219251	0.0016621223
5.7701000000	1.9191621341	0.1931792788	0.0049197014	1.4307018769	0.0017170798
5.7801000000	1.9052071839	0.1285831571	0.0060620492	1.4176801320	0.0017872607
5.7901000000	1.8913050825	0.0612716286	0.0070773745	1.4043990655	0.0018711839
5.8001000000	1.8777120035	-0.0073303910	0.0079462312	1.3912175475	0.0019671025
5.8101000000	1.8646504103	-0.0757902643	0.0086522379	1.3784814904	0.0020730420
5.8201000000	1.8522913987	-0.1426960598	0.0091823272	1.3664957236	0.0021868403
5.8301000000	1.8407421355	-0.2066858002	0.0095269764	1.3554993225	0.0023061919
5.8401000000	1.8300390675	-0.2664767989	0.0096804096	1.3456463878	0.0024286941
5.8501000000	1.8201470387	-0.3208940031	0.0096407482	1.3369939595	0.0025518960
5.8601000000	1.8109639994	-0.3688960592	0.0094100869	1.3294982178	0.0026733482
5.8701000000	1.8023306415	-0.4095977957	0.0089944698	1.3230193931	0.0027906541
5.8801000000	1.7940440413	-0.4422879694	0.0084037527	1.3173349475	0.0029015188
5.8901000000	1.7858742029	-0.4664414067	0.0076513429	1.3121597188	0.0030037963
5.9001000000	1.7775822693	-0.4817250642	0.0067538232	1.3071709790	0.0030955324
5.9101000000	1.7689390724	-0.4879979741	0.0057304750	1.3020358740	0.0031750021
5.9201000000	1.7597426592	-0.4853054894	0.0046027278	1.2964385682	0.0032407406
5.9301000000	1.7498334723	-0.4738686478	0.0033935640	1.2901046274	0.0032915665
5.9401000000	1.7391060145	-0.4540697739	0.0021269148	1.2828206887	0.0033265978
5.9501000000	1.7275160914	-0.4264355898	0.0008270774	1.2744481564	0.0033452603
5.9601000000	1.7150831019	-0.3916190770	-0.0004818190	1.2649304040	0.0033472886
5.9701000000	1.7018872829	-0.3503811289	-0.0017762799	1.2542936050	0.0033327208
5.9801000000	1.6880622645	-0.3035726981	-0.0030338359	1.2426417888	0.0033018879
5.9901000000	1.6737837001	-0.2521177441	-0.0042333570	1.2301469954	0.0032553985
6.0001000000	1.6592550465	-0.1969969169	-0.0053552995	1.2170355241	0.0031941202
6.0101000000	1.6446917633	-0.1392316399	-0.0063819021	1.2035713014	0.0031191582
6.0201000000	1.6303052599	-0.0798681355	-0.0072973469	1.1900374000	0.0030318312
6.0301000000	1.6162878517	-0.0199609749	-0.0080879030	1.1767167599	0.0029336459
6.0401000000	1.6027998103	0.0394440943	-0.0087420638	1.1638732070	0.0028262696
6.0501000000	1.5899593446	0.0973280301	-0.0092506817	1.1517339062	0.0027115010
6.0601000000	1.5778360481	0.1527168019	-0.0096070980	1.1404743979	0.0025912391
6.0701000000	1.5664480493	0.2046995790	-0.0098072579	1.1302072892	0.0024674509
6.0801000000	1.5557628124	0.2524460936	-0.0098497949	1.1209754918	0.0023421377
6.0901000000	1.5457012980	0.2952223817	-0.0097360708	1.1127505886	0.0022173005
6.1001000000	1.5361449985	0.3324041288	-0.0094701549	1.1054364928	0.0020949053
6.1101000000	1.5269452273	0.3634869532	-0.0090587333	1.0988780798	0.0019768491
6.1201000000	1.5179339472	0.3880931387	-0.0085109447	1.0928739938	0.0018649277
6.1301000000	1.5089353774	0.4059745605	-0.0078381432	1.0871924276	0.0017608058
6.1401000000	1.4997776083	0.4170118012	-0.0070535994	1.0815884166	0.0016659910
6.1501000000	1.4903034836	0.4212097068	-0.0061721516	1.0758211212	0.0015818109
6.1601000000	1.4803800813	0.4186898599	-0.0052098264	1.0696696877	0.0015093965
6.1701000000	1.4699062381	0.4096806235	-0.0041834468	1.0629465608	0.0014496689
6.1801000000	1.4588177106	0.3945055066	-0.0031102482	1.0555074944	0.0014033319
6.1901000000	1.4470897465	0.3735706259	-0.0020075180	1.0472579158	0.0013708694
6.2001000000	1.4347370268	0.3473519683	-0.0008922734	1.0381556573	0.0013525463
6.2101000000	1.4218111251	0.3163830195	0.0002190142	1.0282103492	0.0013484144
6.2201000000	1.4083957917	0.2812431414	0.0013106434	1.0174799380	0.0013583204
6.2301000000	1.3946004979	0.2425468787	0.0023678568	1.0060648686	0.0013819171
6.2401000000	1.3805527639	0.2009341927	0.0033769707	0.9941004761	0.0014186762
6.2501000000	1.3663898330	0.1570614831	0.0043254669	0.9817481008	0.0014679028
6.2601000000	1.3522502553	0.1115931800	0.0052020584	0.9691854051	0.0015287504
6.2701000000	1.3382659054	0.0651936730	0.0059967385	0.9565963407	0.0016002371
6.2801000000	1.3245548855	0.0185193867	0.0067008212	0.9441612039	0.0016812622
6.2901000000	1.3112156683	-0.0277891147	0.0073069798	0.9320472102	0.0017706232
6.3001000000	1.2983227269	-0.0731150084	0.0078092859	0.9204000188	0.0018670331
6.3101000000	1.2859237800	-0.1168730028	0.0082032482	0.9093366143	0.0019691391
6.3201000000	1.2740386741	-0.1585168776	0.0084858478	0.8989399119	0.0020755405
6.3301000000	1.2626598265	-0.1975465584	0.0086555649	0.8892553771	0.0021848078
6.3401000000	1.2517540740	-0.2335144867	0.0087123895	0.8802898386	0.0022955022
6.3501000000	1.2412657164	-0.2660310457	0.0086578116	0.8720125388	0.0024061943
6.3601000000	1.2311205036	-0.2947688307	0.0084947848	0.8643583087	0.0025154834
6.3701000000	1.2212302956	-0.3194655988	0.0082276607	0.8572326023	0.0026220155
6.3801000000	1.2114981217	-0.3399257937	0.0078620935	0.8505179887	0.0027245006
6.3901000000	1.2018233663	-0.3560206121	0.0074049155	0.8440816060	0.0028217284
6.4001000000	1.1921068297	-0.3676866462	0.0068639878	0.8377830310	0.0029125826
6.4101000000	1.1822554333	-0.3749232111	0.0062480315	0.8314820274	0.0029960526
6.4201000000	1.1721863702	-0.3777885245	0.0055664448	0.8250456940	0.0030712436
6.4301000000	1.1618305414	-0.3763949549	0.0048291143	0.8183546307	0.0031373837
6.4401000000	1.1511351571	-0.3709035898	0.0040462272	0.8113078615	0.0031938291
6.4501000000	1.1400654335	-0.3615183835	0.0032280905	0.8038263812	0.0032400666
6.4601000000	1.1286053578	-0.3484801379	0.0023849649	0.7958553076	0.0032757142
6.4701000000	1.1167575425	-0.3320605420	0.0015269148	0.7873647139	0.0033005194
6.4801000000	1.1045422319	-0.3125564517	0.0006636812	0.7783492807	0.0033143557
6.4901000000	1.0919955588	-0.2902845365	-0.0001954236	0.7688269432	0.0033172182
6.5001000000	1.0791671774	-0.2655763650	-0.0010415986	0.7588367174	0.0033092171
6.5101000000	1.0661174224	-0.2387739454	-0.0018666152	0.7484358882	0.0032905712
6.5201000000	1.0529141538	-0.2102256932	-0.0026628600	0.7376967223	0.0032615999
6.5301000000	1.0396294538	-0.1802827672	-0.0034233618	0.7267028564	0.0032227156
6.5401000000	1.0263363368	-0.1492956983	-0.0041418077	0.7155454970	0.0031744150
6.5501000000	1.0131056249	-0.1176112341	-0.0048125508	0.7043195584	0.0031172709
6.5601000000	1.0000031194	-0.0855693351	-0.0054306142	0.6931198601	0.0030519239
6.5701000000	0.9870871803	-0.0535002754	-0.0059916921	0.6820375041	0.0029790733
6.5801000000	0.9744067909	-0.0217218284	-0.0064921516	0.6711565477	0.0028994689
6.5901000000	0.9620001615	0.0094634580	-0.0069290341	0.6605510812	0.0028139025
6.6001000000	0.9498938890	0.0397708689	-0.0073000573	0.6502828109	0.0027231992
6.6101000000	0.9381026637	0.0689359665	-0.0076036166	0.6403992305	0.0026282086
6.6201000000	0.9266294899	0.0967168161	-0.0078387835	0.6309324405	0.0025297965
6.6301000000	0.9154663626	0.1228959310	-0.0080053007	0.6218986500	0.0024288359
6.6401000000	0.9045953300	0.1472818798	-0.0081035716	0.6132983582	0.0023261991
6.6501000000	0.8939898621	0.1697105053	-0.0081346419	0.6051171843	0.0022227490
6.6601000000	0.8836164384	0.1900457161	-0.0081001741	0.5973272760	0.0021193308
6.6701000000	0.8734362709	0.2081798292	-0.0080024125	0.5898892018	0.0020167652
6.6801000000	0.8634070807	0.2240334570	-0.0078441404	0.5827542059	0.0019158405
6.6901000000	0.8534848558	0.2375549479	-0.0076286287	0.5758666942	0.0018173064
6.7001000000	0.8436255232	0.2487194092	-0.0073595778	0.5691668137	0.0017218680
6.7101000000	0.8337864839	0.2575273509	-0.0070410539	0.5625929943	0.0016301811
6.7201000000	0.8239279669	0.2640030039	-0.0066774214	0.5560843380	0.0015428474
6.7301000000	0.8140141716	0.2681923733	-0.0062732733	0.5495827594	0.0014604117
6.7401000000	0.8040141790	0.2701610923	-0.0058333616	0.5430348092	0.0013833590
6.7501000000	0.7939026237	0.2699921466	-0.0053625294	0.5363931376	0.0013121135
6.7601000000	0.7836601247	0.2677835342	-0.0048656454	0.5296175807	0.0012470371
6.7701000000	0.7732734859	0.2636459242	-0.0043475448	0.5226758740	0.0011884301
6.7801000000	0.7627356818	0.2577003693	-0.0038129741	0.5155440175	0.0011365317
6.7901000000	0.7520456484	0.2500761194	-0.0032665438	0.5082063258	0.0010915215
6.8001000000	0.7412079052	0.2409085706	-0.0027126883	0.5006552086	0.0010535214
6.8101000000	0.7302320363	0.2303373771	-0.0021556320	0.4928907255	0.0010225984
6.8201000000	0.7191320605	0.2185047402	-0.0015993638	0.4849199640	0.0009987671
6.8301000000	0.7079257190	0.2055538799	-0.0010476182	0.4767562814	0.0009819928
6.8401000000	0.6966337111	0.1916276862	-0.0005038620	0.4684184525	0.0009721952
6.8501000000	0.6852789057	0.1768675424	0.0000287122	0.4599297557	0.0009692516
6.8601000000	0.6738855548	0.1614123054	0.0005471890	0.4513170294	0.0009730004
6.8701000000	0.6624785318	0.1453974267	0.0010489284	0.4426097233	0.0009832445
6.8801000000	0.6510826173	0.1289541988	0.0015315614	0.4338389683	0.0009997553
6.8901000000	0.6397218473	0.1122091082	0.0019929836	0.4250366829	0.0010222756
6.9001000000	0.6284189393	0.0952832807	0.0024313472	0.4162347340	0.0010505229
6.9101000000	0.6171948058	0.0782920063	0.0028450515	0.4074641655	0.0010841931
6.9201000000	0.6060681613	0.0613443338	0.0032327345	0.3987545074	0.0011229631
6.9301000000	0.5950552257	0.0445427271	0.0035932631	0.3901331743	0.0011664940
6.9401000000	0.5841695230	0.0279827777	0.0039257238	0.3816249619	0.0012144339
6.9501000000	0.5734217721	0.0117529720	0.0042294144	0.3732516441	0.0012664206
6.9601000000	0.5628198623	-0.0040654891	0.0045038345	0.3650316761	0.0013220844
6.9701000000	0.5523689060	-0.0193988187	0.0047486777	0.3569800006	0.0013810504
6.9801000000	0.5420713582	-0.0341807193	0.0049638227	0.3491079555	0.0014429410
6.9901000000	0.5319271916	-0.0483524059	0.0051493250	0.3414232775	0.0015073783
7.0001000000	0.5219341171	-0.0618625748	0.0053054074	0.3339301951	0.0015739861
7.0101000000	0.5120878367	-0.0746673215	0.0054324517	0.3266295998	0.0016423922
7.0201000000	0.5023823199	-0.0867300049	0.0055309882	0.3195192860	0.0017122301
7.0301000000	0.4928100922	-0.0980210638	0.0056016858	0.3125942473	0.0017831410
7.0401000000	0.4833625276	-0.1085177851	0.0056453411	0.3058470158	0.0018547756
7.0501000000	0.4740301364	-0.1182040291	0.0056628670	0.2992680311	0.0019267954
7.0601000000	0.4648028426	-0.1270699156	0.0056552809	0.2928460275	0.0019988740
7.0701000000	0.4556702442	-0.1351114757	0.0056236925	0.2865684256	0.0020706990
7.0801000000	0.4466218539	-0.1423302743	0.0055692912	0.2804217177	0.0021419724
7.0901000000	0.4376473154	-0.1487330093	0.0054933334	0.2743918381	0.0022124118
7.1001000000	0.4287365948	-0.1543310928	0.0053971299	0.2684645080	0.0022817512
7.1101000000	0.4198801442	-0.1591402204	0.0052820332	0.2626255507	0.0023497415
7.1201000000	0.4110690391	-0.1631799338	0.0051494254	0.2568611703	0.0024161512
7.1301000000	0.4022950890	-0.1664731825	0.0050007061	0.2511581925	0.0024807663
7.1401000000	0.3935509217	-0.1690458898	0.0048372813	0.2455042644	0.0025433910
7.1501000000	0.3848300434	-0.1709265264	0.0046605526	0.2398880142	0.0026038469
7.1601000000	0.3761268766	-0.1721456984	0.0044719075	0.2342991719	0.0026619739
7.1701000000	0.3674367764	-0.1727357501	0.0042727098	0.2287286524	0.0027176290
7.1801000000	0.3587560291	-0.1727303874	0.0040642923	0.2231686048	0.0027706865
7.1901000000	0.3500818339	-0.1721643228	0.0038479485	0.2176124308	0.0028210376
7.2001000000	0.3414122708	-0.1710729444	0.0036249271	0.2120547756	0.0028685895
7.2101000000	0.3327462565	-0.1694920102	0.0033964261	0.2064914966	0.0029132649
7.2201000000	0.3240834908	-0.1674573688	0.0031635886	0.2009196122	0.0029550016
7.2301000000	0.3154243953	-0.1650047061	0.0029274992	0.1953372357	0.0029937515
7.2401000000	0.3067700471	-0.1621693193	0.0026891811	0.1897434968	0.0030294799
7.2501000000	0.2981221074	-0.1589859162	0.0024495946	0.1841384554	0.0030621647
7.2601000000	0.2894827497	-0.1554884401	0.0022096355	0.1785230084	0.0030917957
7.2701000000	0.2808545856	-0.1517099187	0.0019701351	0.1728987951	0.0031183735
7.2801000000	0.2722405929	-0.1476823365	0.0017318600	0.1672681000	0.0031419091
7.2901000000	0.2636440441	-0.1434365275	0.0014955130	0.1616337578	0.0031624227
7.3001000000	0.2550684386	-0.1390020892	0.0012617341	0.1559990607	0.0031799431
7.3101000000	0.2465174380	-0.1344073141	0.0010311025	0.1503676686	0.0031945068
7.3201000000	0.2379948063	-0.1296791379	0.0008041381	0.1447435253	0.0032061572
7.3301000000	0.2295043536	-0.1248431036	0.0005813038	0.1391307795	0.0032149443
7.3401000000	0.2210498862	-0.1199233386	0.0003630081	0.1335337116	0.0032209231
7.3501000000	0.2126351613	-0.1149425436	0.0001496075	0.1279566675	0.0032241540
7.3601000000	0.2042638474	-0.1099219934	-0.0000585909	0.1224039986	0.0032247012
7.3701000000	0.1959394897	-0.1048815453	-0.0002613261	0.1168800085	0.0032226329
7.3801000000	0.1876654817	-0.0998396578	-0.0004583814	0.1113889066	0.0032180198
7.3901000000	0.1794450410	-0.0948134142	-0.0006495805	0.1059347671	0.0032109357
7.4001000000	0.1712811911	-0.0898185542	-0.0008347856	0.1005214961	0.0032014559
7.4101000000	0.1631767465	-0.0848695090	-0.0010138944	0.0951528027	0.0031896575
7.4201000000	0.1551343036	-0.0799794419	-0.0011868374	0.0898321771	0.0031756187
7.4301000000	0.1471562346	-0.0751602917	-0.0013535753	0.0845628733	0.0031594181
7.4401000000	0.1392446849	-0.0704228194	-0.0015140968	0.0793478969	0.0031411349
7.4501000000	0.1314015745	-0.0657766573	-0.0016684163	0.0741899969	0.0031208481
7.4601000000	0.1236286010	-0.0612303593	-0.0018165710	0.0690916622	0.0030986366
7.4701000000	0.1159272458	-0.0567914530	-0.0019586198	0.0640551209	0.0030745785
7.4801000000	0.1082987818	-0.0524664926	-0.0020946403	0.0590823432	0.0030487510
7.4901000000	0.1007442831	-0.0482611120	-0.0022247275	0.0541750465	0.0030212302
7.5001000000	0.0932646351	-0.0441800787	-0.0023489917	0.0493347036	0.0029920911
7.5101000000	0.0858605465	-0.0402273462	-0.0024675568	0.0445625516	0.0029614069
7.5201000000	0.0785325614	-0.0364061079	-0.0025805588	0.0398596031	0.0029292494
7.5301000000	0.0712810714	-0.0327188481	-0.0026881442	0.0352266586	0.0028956884
7.5401000000	0.0641063286	-0.0291673942	-0.0027904687	0.0306643192	0.0028607920
7.5501000000	0.0570084580	-0.0257529661	-0.0028876956	0.0261730001	0.0028246259
7.5601000000	0.0499874698	-0.0224762252	-0.0029799949	0.0217529448	0.0027872542
7.5701000000	0.0430432709	-0.0193373219	-0.0030675417	0.0174042385	0.0027487383
7.5801000000	0.0361756769	-0.0163359410	-0.0031505156	0.0131268225	0.0027091376
7.5901000000	0.0293844221	-0.0134713463	-0.0032290992	0.0089205071	0.0026685091
7.6001000000	0.0226691701	-0.0107424226	-0.0033034778	0.0047849853	0.0026269076
7.6101000000	0.0160295228	-0.0081477161	-0.0033738378	0.0007198447	0.0025843854
7.6201000000	0.0094650293	-0.0056854734	-0.0034403663	-0.0032754200	0.0025409924
7.6301000000	0.0029751933	-0.0033536777	-0.0035032505	-0.0072013963	0.0024967761
7.6401000000	-0.0034405195	-0.0011500837	-0.0035626766	-0.0110587428	0.0024517819
7.6501000000	-0.0097826752	0.0009277498	-0.0036188297	-0.0148481801	0.0024060525
7.6601000000	-0.0160518662	0.0028824291	-0.0036718927	-0.0185704817	0.0023596284
7.6701000000	-0.0222487064	0.0047166970	-0.0037220463	-0.0222264658	0.0023125477
7.6801000000	-0.0283738267	0.0064334058	-0.0037694682	-0.0258169880	0.0022648464
7.6901000000	-0.0344278719	0.0080354927	-0.0038143329	-0.0293429350	0.0022165581
7.7001000000	-0.0404114976	0.0095259563	-0.0038568112	-0.0328052184	0.0021677142
7.7101000000	-0.0463253677	0.0109078359	-0.0038970700	-0.0362047700	0.0021183441
7.7201000000	-0.0521701524	0.0121841918	-0.0039352720	-0.0395425373	0.0020684749
7.7301000000	-0.0579465276	0.0133580874	-0.0039715755	-0.0428194796	0.0020181318
7.7401000000	-0.0636551728	0.0144325734	-0.0040061341	-0.0460365648	0.0019673379
7.7501000000	-0.0692967715	0.0154106730	-0.0040390967	-0.0491947673	0.0019161146
7.7601000000	-0.0748720107	0.0162953688	-0.0040706073	-0.0522950650	0.0018644811
7.7701000000	-0.0803815809	0.0170895913	-0.0041008048	-0.0553384386	0.0018124552
7.7801000000	-0.0858261764	0.0177962085	-0.0041298231	-0.0583258697	0.0017600525
7.7901000000	-0.0912064966	0.0184180167	-0.0041577910	-0.0612583402	0.0017072873
7.8001000000	-0.0965232462	0.0189577329	-0.0041848322	-0.0641368318	0.0016541721
7.8101000000	-0.1017771369	0.0194179880	-0.0042110651	-0.0669623258	0.0016007180
7.8201000000	-0.1069688881	0.0198013207	-0.0042366032	-0.0697358029	0.0015469346
7.8301000000	-0.1120992289	0.0201101733	-0.0042615547	-0.0724582437	0.0014928299
7.8401000000	-0.1171688993	0.0203468875	-0.0042860230	-0.0751306292	0.0014384107
7.8501000000	-0.1221786521	0.0205137015	-0.0043101065	-0.0777539411	0.0013836827
7.8601000000	-0.1271292546	0.0206127481	-0.0043338984	-0.0803291628	0.0013286499
7.8701000000	-0.1320214906	0.0206460525	-0.0043574875	-0.0828572799	0.0012733157
7.8801000000	-0.1368561620	0.0206155320	-0.0043809577	-0.0853392816	0.0012176819
7.8901000000	-0.1416340915	0.0205229956	-0.0044043882	-0.0877761611	0.0011617497
7.9001000000	-0.1463561238	0.0203701442	-0.0044278539	-0.0901689171	0.0011055190
7.9101000000	-0.1510231284	0.0201585718	-0.0044514251	-0.0925185543	0.0010489889
7.9201000000	-0.1556360014	0.0198897661	-0.0044751679	-0.0948260848	0.0009921576
7.9301000000	-0.1601956678	0.0195651107	-0.0044991441	-0.0970925286	0.0009350226
7.9401000000	-0.1647030834	0.0191858871	-0.0045234117	-0.0993189152	0.0008775805
7.9501000000	-0.1691592372	0.0187532770	-0.0045480246	-0.1015062838	0.0008198272
7.9601000000	-0.1735651536	0.0182683653	-0.0045730327	-0.1036556843	0.0007617580
7.9701000000	-0.1779218944	0.0177321426	-0.0045984824	-0.1057681783	0.0007033676
7.9801000000	-0.1822305609	0.0171455094	-0.0046244164	-0.1078448391	0.0006446500
7.9901000000	-0.1864922960	0.0165092788	-0.0046508739	-0.1098867529	0.0005855989

